Probabilistic supervised learning

Predictive modelling and supervised learning are central to modern data science. With predictions from an ever-expanding number of supervised black-box strategies - e.g., kernel methods, random forests, deep learning aka neural networks - being employed as a basis for decision making processes, it is crucial to understand the statistical uncertainty associated with these predictions. As a general means to approach the issue, we present an overarching framework for black-box prediction strategies that not only predict the target but also their own predictions' uncertainty. Moreover, the framework allows for fair assessment and comparison of disparate prediction strategies. For this, we formally consider strategies capable of predicting full distributions from feature variables, so-called probabilistic supervised learning strategies. Our work draws from prior work including Bayesian statistics, information theory, and modern supervised machine learning, and in a novel synthesis leads to (a) new theoretical insights such as a probabilistic bias-variance decomposition and an entropic formulation of prediction, as well as to (b) new algorithms and meta-algorithms, such as composite prediction strategies, probabilistic boosting and bagging, and a probabilistic predictive independence test. Our black-box formulation also leads (c) to a new modular interface view on probabilistic supervised learning and a modelling workflow API design, which we have implemented in the newly released skpro machine learning toolbox, extending the familiar modelling interface and meta-modelling functionality of sklearn. The skpro package provides interfaces for construction, composition, and tuning of probabilistic supervised learning strategies, together with orchestration features for validation and comparison of any such strategy - be it frequentist, Bayesian, or other.

==> data/results_baseline_full_gl.txt <==

|   # | Info                               | CV(Boston, gneiting_loss)   | CV(Diabetes, gneiting_loss)   | CV(Bikes, gneiting_loss)    | CV(Energy, gneiting_loss)   |
|----:|:-----------------------------------|:----------------------------|:------------------------------|:----------------------------|:----------------------------|
|   0 | norm(p={Scaling, GP}, s=C(std(y))) | (2) -0.04955+/-0.00022*     | (2) -0.00472+/-0.00005*       | (1) -0.0001991+/-0.0000023* | (1) -0.05108+/-0.00015*     |
|   1 | norm(p=RF, s=C(std(y)))            | (1) -0.0516+/-0.0006*       | (3) -0.00457+/-0.00005*       | (2) -0.0001921+/-0.0000015* | (2) -0.05105+/-0.00014*     |
|   2 | norm(p=LR, s=C(std(y)))            | (3) -0.0478+/-0.0005        | (1) -0.00475+/-0.00013        | (3) -0.0001836+/-0.0000013  | (3) -0.04784+/-0.00017      |
|   3 | norm(p=C(mean(y)), s=C(std(y)))    | (4) -0.0342+/-0.0006        | (4) -0.00331+/-0.00016        | (4) -0.000136+/-0.000006    | (4) -0.0237+/-0.0006        |
|   4 | norm(p=C(42), s=C(42))             | (5) -0.01000+/-0.00005      | (5) 0.00125+/-0.00015         | (5) 0.006693+/-0.000021     | (5) -0.00991+/-0.00004      |

\begin{tabular}{rlllll}
\hline
   \# & Info                               & CV(Boston, $L_{g}$)   & CV(Diabetes, $L_{g}$)   & CV(Bikes, $L_{g}$)    & CV(Energy, $L_{g}$)   \\
\hline
   0 & norm(p=\{Scaling, GP\}, s=C(std(y))) & (2) -0.04955+/-0.00022*     & (2) -0.00472+/-0.00005*       & (1) -0.0001991+/-0.0000023* & (1) -0.05108+/-0.00015*     \\
   1 & norm(p=RF, s=C(std(y)))            & (1) -0.0516+/-0.0006*       & (3) -0.00457+/-0.00005*       & (2) -0.0001921+/-0.0000015* & (2) -0.05105+/-0.00014*     \\
   2 & norm(p=LR, s=C(std(y)))            & (3) -0.0478+/-0.0005        & (1) -0.00475+/-0.00013        & (3) -0.0001836+/-0.0000013  & (3) -0.04784+/-0.00017      \\
   3 & norm(p=C(mean(y)), s=C(std(y)))    & (4) -0.0342+/-0.0006        & (4) -0.00331+/-0.00016        & (4) -0.000136+/-0.000006    & (4) -0.0237+/-0.0006        \\
   4 & norm(p=C(42), s=C(42))             & (5) -0.01000+/-0.00005      & (5) 0.00125+/-0.00015         & (5) 0.006693+/-0.000021     & (5) -0.00991+/-0.00004      \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | CV(Boston, gneiting_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | CV(Diabetes, gneiting_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | CV(Bikes, gneiting_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | CV(Energy, gneiting_loss)   |
|:-----------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------|
| {'view': ItemView, 'data': {'index': 0}} | {'view': InfoView, 'data': {'group': 'residual_baseline_GP', 'description': 'norm(p={Scaling, GP}, s=C(std(y)))', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=C(std(y)))"}}                                                                     | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True}], 'vrank': 2.0, 'hrank': 2.0, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False]}, 'score': -0.04955377666406578+/-0.0002161548774081456, 'scores': array([-0.04925944, -0.05000381, -0.05025679, -0.049035  , -0.04921384])}} | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}], 'vrank': 2.0, 'hrank': 3.0, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False]}, 'score': -0.0047174883924548695+/-5.4185402936514494e-05, 'scores': array([-0.00471599, -0.00480485, -0.00452401, -0.00487746, -0.00466513])}} | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}], 'vrank': 1.0, 'hrank': 4.0, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False]}, 'score': -0.0001990608578359172+/-2.270635046423523e-06, 'scores': array([-0.00019199, -0.00019945, -0.00020598, -0.00020288, -0.00019501])}} | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}], 'vrank': 1.0, 'hrank': 1.0, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False]}, 'score': -0.051081916934410554+/-0.0001529663138891047, 'scores': array([-0.05139322, -0.05126674, -0.05041867, -0.05117026, -0.05116069])}} | {'data': {'vrank': 1.5}}    |
| {'view': ItemView, 'data': {'index': 1}} | {'view': InfoView, 'data': {'group': 'residual_baseline_RF', 'description': 'norm(p=RF, s=C(std(y)))', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=C(std(y)))"}} | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 20, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': 20}], 'vrank': 1.0, 'hrank': 1.0, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'score': -0.05161138399123623+/-0.0005896145105001351, 'scores': array([-0.05171945, -0.05294351, -0.04951653, -0.05301161, -0.05086582])}}                                                                                                                                                                                                                                                                                   | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 20, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': None}, {'point__n_estimators': 20, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': None}], 'vrank': 3.0, 'hrank': 3.0, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'score': -0.004572627698074697+/-5.0298909324325383e-05, 'scores': array([-0.00445894, -0.00445473, -0.00460578, -0.00458342, -0.00476027])}}                                                                                                                                                                                                                                                                                         | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 20}], 'vrank': 2.0, 'hrank': 4.0, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'score': -0.00019206312266280599+/-1.4811568003848898e-06, 'scores': array([-0.0001952 , -0.00019313, -0.00018899, -0.00019561, -0.00018739])}}                                                                                                                                                                                                                                                                                           | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 20, 'point__max_depth': 20}, {'point__n_estimators': 5, 'point__max_depth': 20}, {'point__n_estimators': 20, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 10}], 'vrank': 2.0, 'hrank': 2.0, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'score': -0.05105449991152633+/-0.00014299860652609533, 'scores': array([-0.05146725, -0.05064614, -0.05117389, -0.05126845, -0.05071677])}}                                                                                                                                                                                                                                                                                             | {'data': {'vrank': 2.0}}    |
| {'view': ItemView, 'data': {'index': 2}} | {'view': InfoView, 'data': {'group': 'residual_baseline_LR', 'description': 'norm(p=LR, s=C(std(y)))', 'repr': 'norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=C(std(y)))'}}                                                                                                                                                                                                                                                                                              | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 3.0, 'hrank': 2.0, 'tuning': None, 'score': -0.047762996812078004+/-0.0004969938362899725, 'scores': array([-0.0483606 , -0.04710841, -0.04598088, -0.04919361, -0.04817149])}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 1.0, 'hrank': 3.0, 'tuning': None, 'score': -0.004746458890940402+/-0.00012862387744474533, 'scores': array([-0.00506482, -0.00467277, -0.00455531, -0.00435306, -0.00508634])}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 3.0, 'hrank': 4.0, 'tuning': None, 'score': -0.0001835955673646708+/-1.2630563478667105e-06, 'scores': array([-0.00018195, -0.00018621, -0.00018747, -0.00018251, -0.00017983])}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 3.0, 'hrank': 1.0, 'tuning': None, 'score': -0.047839944813032845+/-0.00016997622305710495, 'scores': array([-0.0472742 , -0.04813809, -0.04804157, -0.04750517, -0.0482407 ])}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'data': {'vrank': 2.5}}    |
| {'view': ItemView, 'data': {'index': 3}} | {'view': InfoView, 'data': {'group': 'baseline', 'description': 'norm(p=C(mean(y)), s=C(std(y)))', 'repr': 'norm(p=C(mean(y)), s=C(std(y)))'}}                                                                                                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 4.0, 'hrank': 1.0, 'tuning': None, 'score': -0.03422588511519239+/-0.000581725760115058, 'scores': array([-0.03628674, -0.03509729, -0.03262846, -0.03348425, -0.03363269])}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 4.0, 'hrank': 3.0, 'tuning': None, 'score': -0.0033132811710714404+/-0.00015755505574221434, 'scores': array([-0.00336604, -0.00280331, -0.00333076, -0.00317208, -0.00389422])}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 4.0, 'hrank': 4.0, 'tuning': None, 'score': -0.00013603931985393508+/-5.617200823052153e-06, 'scores': array([-0.00011428, -0.0001344 , -0.00014886, -0.00014812, -0.00013454])}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 4.0, 'hrank': 2.0, 'tuning': None, 'score': -0.02374922922142059+/-0.0006069718012296926, 'scores': array([-0.02490001, -0.02477193, -0.02168084, -0.0225661 , -0.02482726])}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'vrank': 4.0}}    |
| {'view': ItemView, 'data': {'index': 4}} | {'view': InfoView, 'data': {'group': 'dummy', 'description': 'norm(p=C(42), s=C(42))', 'repr': 'norm(p=C(42), s=C(42))'}}                                                                                                                                                                                                                                                                                                                                                                                         | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 5.0, 'hrank': 1.0, 'tuning': None, 'score': -0.009998785516978397+/-4.54139967207423e-05, 'scores': array([-0.01016065, -0.01007191, -0.00994824, -0.00992154, -0.00989159])}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 5.0, 'hrank': 3.0, 'tuning': None, 'score': 0.0012457051301736058+/-0.00015089574980187994, 'scores': array([ 0.0010151 ,  0.00109786,  0.00154013,  0.00083828,  0.00173716])}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 5.0, 'hrank': 4.0, 'tuning': None, 'score': 0.006693308437189913+/-2.078132179047436e-05, 'scores': array([ 0.00671654,  0.00671654,  0.00671654,  0.00671654,  0.00660037])}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 5.0, 'hrank': 2.0, 'tuning': None, 'score': -0.009909996258286338+/-3.958391857181754e-05, 'scores': array([-0.00990422, -0.00986366, -0.01004152, -0.00977935, -0.00996123])}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'vrank': 5.0}}    |


==> data/results_baseline_full_ll.txt <==

|   # | Info                               | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:-----------------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | norm(p={Scaling, GP}, s=C(std(y))) | (2) 3.247+/-0.007*                | (1) 5.512+/-0.017*                  | (1) 8.685+/-0.008*               | (1) 3.231+/-0.004*                |
|   1 | norm(p=RF, s=C(std(y)))            | (1) 3.216+/-0.025*                | (3) 5.554+/-0.017*                  | (2) 8.724+/-0.006*               | (2) 3.2309+/-0.0035*              |
|   2 | norm(p=LR, s=C(std(y)))            | (3) 3.279+/-0.011                 | (2) 5.516+/-0.009                   | (3) 8.763+/-0.011                | (3) 3.2755+/-0.0027               |
|   3 | norm(p=C(mean(y)), s=C(std(y)))    | (4) 3.65+/-0.05                   | (4) 5.767+/-0.021                   | (4) 8.989+/-0.023                | (4) 3.731+/-0.019                 |
|   4 | norm(p=C(42), s=C(42))             | (5) 4.788+/-0.005                 | (5) 9.7+/-0.4                       | (5) 23.999+/-0.024               | (5) 4.7954+/-0.0028               |

\begin{tabular}{rlllll}
\hline
   \# & Info                               & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=\{Scaling, GP\}, s=C(std(y))) & (2) 3.247+/-0.007*                & (1) 5.512+/-0.017*                  & (1) 8.685+/-0.008*               & (1) 3.231+/-0.004*                \\
   1 & norm(p=RF, s=C(std(y)))            & (1) 3.216+/-0.025*                & (3) 5.554+/-0.017*                  & (2) 8.724+/-0.006*               & (2) 3.2309+/-0.0035*              \\
   2 & norm(p=LR, s=C(std(y)))            & (3) 3.279+/-0.011                 & (2) 5.516+/-0.009                   & (3) 8.763+/-0.011                & (3) 3.2755+/-0.0027               \\
   3 & norm(p=C(mean(y)), s=C(std(y)))    & (4) 3.65+/-0.05                   & (4) 5.767+/-0.021                   & (4) 8.989+/-0.023                & (4) 3.731+/-0.019                 \\
   4 & norm(p=C(42), s=C(42))             & (5) 4.788+/-0.005                 & (5) 9.7+/-0.4                       & (5) 23.999+/-0.024               & (5) 4.7954+/-0.0028               \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'view': ItemView, 'data': {'index': 0}} | {'view': InfoView, 'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=C(std(y)))", 'description': 'norm(p={Scaling, GP}, s=C(std(y)))', 'group': 'residual_baseline_GP'}}                                                                     | {'view': ScoreView, 'data': {'scores': array([ 3.23109602,  3.2658162 ,  3.26368341,  3.24727401,  3.22748845]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False]}, 'hrank': 2.0, 'score': 3.2470716186815514+/-0.007116382116857133, 'best_params': [{'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False}, {'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False}, {'point__Scaling__with_std': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True}, {'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True}, {'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True}], 'vrank': 2.0}} | {'view': ScoreView, 'data': {'scores': array([ 5.54408478,  5.52970537,  5.48760941,  5.45183155,  5.54921737]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False]}, 'hrank': 3.0, 'score': 5.512489695936791+/-0.016663721590731515, 'best_params': [{'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False}], 'vrank': 1.0}} | {'view': ScoreView, 'data': {'scores': array([ 8.69319087,  8.68455579,  8.66266829,  8.67235197,  8.71204825]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False]}, 'hrank': 4.0, 'score': 8.684963036787792+/-0.007635617984371799, 'best_params': [{'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True}], 'vrank': 1.0}} | {'view': ScoreView, 'data': {'scores': array([ 3.23628227,  3.24452769,  3.22429726,  3.22768942,  3.22137949]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False]}, 'hrank': 1.0, 'score': 3.230835228554509+/-0.0037905457155483547, 'best_params': [{'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False}, {'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True}, {'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True}, {'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False}, {'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True}], 'vrank': 1.0}} | {'data': {'vrank': 1.25}}         |
| {'view': ItemView, 'data': {'index': 1}} | {'view': InfoView, 'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=C(std(y)))", 'description': 'norm(p=RF, s=C(std(y)))', 'group': 'residual_baseline_RF'}} | {'view': ScoreView, 'data': {'scores': array([ 3.15966695,  3.17760512,  3.18992933,  3.2378629 ,  3.31518263]), 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 1.0, 'score': 3.216049383269053+/-0.025013937885237404, 'best_params': [{'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': 20}], 'vrank': 1.0}}                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'scores': array([ 5.54168167,  5.60990852,  5.49508245,  5.55928794,  5.56426075]), 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 3.0, 'score': 5.554044268423214+/-0.01659158446653266, 'best_params': [{'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 10}], 'vrank': 3.0}}                                                                                                                                                                                                                                                                                             | {'view': ScoreView, 'data': {'scores': array([ 8.74697809,  8.72353314,  8.71174751,  8.70692278,  8.72981441]), 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 4.0, 'score': 8.723799187050515+/-0.006335839077181527, 'best_params': [{'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': None}], 'vrank': 2.0}}                                                                                                                                                                                                                                                                                      | {'view': ScoreView, 'data': {'scores': array([ 3.23928272,  3.21964984,  3.23891056,  3.22477526,  3.23188984]), 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 2.0, 'score': 3.23090164203156+/-0.00346119826653657, 'best_params': [{'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': 20}, {'point__n_estimators': 20, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': None}], 'vrank': 2.0}}                                                                                                                                                                                                                                                                                            | {'data': {'vrank': 2.0}}          |
| {'view': ItemView, 'data': {'index': 2}} | {'view': InfoView, 'data': {'repr': 'norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=C(std(y)))', 'description': 'norm(p=LR, s=C(std(y)))', 'group': 'residual_baseline_LR'}}                                                                                                                                                                                                                                                                                              | {'view': ScoreView, 'data': {'scores': array([ 3.29434053,  3.2949684 ,  3.2712546 ,  3.23426441,  3.30040477]), 'tuning': None, 'hrank': 2.0, 'score': 3.279046540631289+/-0.010972216775889006, 'best_params': None, 'vrank': 3.0}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'view': ScoreView, 'data': {'scores': array([ 5.47785198,  5.51671084,  5.53678512,  5.5183989 ,  5.53155762]), 'tuning': None, 'hrank': 3.0, 'score': 5.516260894247886+/-0.009241756773651532, 'best_params': None, 'vrank': 2.0}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'view': ScoreView, 'data': {'scores': array([ 8.7457613 ,  8.72793868,  8.78034256,  8.7609605 ,  8.79832085]), 'tuning': None, 'hrank': 4.0, 'score': 8.762664779753749+/-0.011096654224171715, 'best_params': None, 'vrank': 3.0}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'view': ScoreView, 'data': {'scores': array([ 3.2851021 ,  3.27124593,  3.28036603,  3.26928092,  3.27155887]), 'tuning': None, 'hrank': 1.0, 'score': 3.275510770510968+/-0.002743606247485412, 'best_params': None, 'vrank': 3.0}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'vrank': 2.75}}         |
| {'view': ItemView, 'data': {'index': 3}} | {'view': InfoView, 'data': {'repr': 'norm(p=C(mean(y)), s=C(std(y)))', 'description': 'norm(p=C(mean(y)), s=C(std(y)))', 'group': 'baseline'}}                                                                                                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'scores': array([ 3.67987433,  3.49821072,  3.80214855,  3.68800505,  3.56495383]), 'tuning': None, 'hrank': 1.0, 'score': 3.6466384975969177+/-0.04720270294198785, 'best_params': None, 'vrank': 4.0}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'view': ScoreView, 'data': {'scores': array([ 5.68897197,  5.74139098,  5.82113591,  5.77327218,  5.80867385]), 'tuning': None, 'hrank': 3.0, 'score': 5.766688981813267+/-0.021401363124447195, 'best_params': None, 'vrank': 4.0}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'view': ScoreView, 'data': {'scores': array([ 9.02528094,  9.04637837,  9.01944927,  8.92747337,  8.92722541]), 'tuning': None, 'hrank': 4.0, 'score': 8.989161473493146+/-0.02292355834468529, 'best_params': None, 'vrank': 4.0}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'view': ScoreView, 'data': {'scores': array([ 3.66886034,  3.70636521,  3.78367219,  3.77121976,  3.72571703]), 'tuning': None, 'hrank': 2.0, 'score': 3.7311669061198804+/-0.01885520530411452, 'best_params': None, 'vrank': 4.0}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'vrank': 4.0}}          |
| {'view': ItemView, 'data': {'index': 4}} | {'view': InfoView, 'data': {'repr': 'norm(p=C(42), s=C(42))', 'description': 'norm(p=C(42), s=C(42))', 'group': 'dummy'}}                                                                                                                                                                                                                                                                                                                                                                                         | {'view': ScoreView, 'data': {'scores': array([ 4.80652723,  4.7773965 ,  4.79081585,  4.77527477,  4.78957606]), 'tuning': None, 'hrank': 1.0, 'score': 4.787918082501151+/-0.005011998913552354, 'best_params': None, 'vrank': 5.0}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'view': ScoreView, 'data': {'scores': array([ 10.61132416,  10.94315768,   9.58698329,   8.69885828,   8.62827412]), 'tuning': None, 'hrank': 3.0, 'score': 9.693719506448048+/-0.42611779617501866, 'best_params': None, 'vrank': 5.0}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | {'view': ScoreView, 'data': {'scores': array([ 24.02585093,  24.02585093,  24.02585093,  24.02585093,  23.89396145]), 'tuning': None, 'hrank': 4.0, 'score': 23.999473033921724+/-0.02359310744051297, 'best_params': None, 'vrank': 5.0}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'view': ScoreView, 'data': {'scores': array([ 4.78826661,  4.7924031 ,  4.79787538,  4.80610603,  4.79215446]), 'tuning': None, 'hrank': 2.0, 'score': 4.795361117007823+/-0.002765062043000514, 'best_params': None, 'vrank': 5.0}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'vrank': 5.0}}          |


==> data/results_errtrans_comp_full.txt <==

|   # | Info                                                   | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:-------------------------------------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | norm(p=LR, s=Min(RE(point, LR, squared_error), min=0)) | (1) 2.900+/-0.013*                | (1) 5.400+/-0.034*                  | (1) 8.698+/-0.025*               | (2) 2.364+/-0.024*                |
|   1 | norm(p=LR, s=Min(RE(point, LR, abs_error), min=0))     | (2) 2.92+/-0.05*                  | (2) 5.48+/-0.06*                    | (2) 8.73+/-0.04*                 | (1) 2.33+/-0.04*                  |
|   2 | norm(p=LR, s=Min(RE(point, LR, log_error), min=0))     | (3) 3.02+/-0.05*                  | (3) 5.77+/-0.11*                    | (3) 9.29+/-0.07*                 | (3) 2.37+/-0.05*                  |

\begin{tabular}{rlllll}
\hline
   \# & Info                                                   & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=LR, s=Min(RE(point, LR, squared\_error), min=0)) & (1) 2.900+/-0.013*                & (1) 5.400+/-0.034*                  & (1) 8.698+/-0.025*               & (2) 2.364+/-0.024*                \\
   1 & norm(p=LR, s=Min(RE(point, LR, abs\_error), min=0))     & (2) 2.92+/-0.05*                  & (2) 5.48+/-0.06*                    & (2) 8.73+/-0.04*                 & (1) 2.33+/-0.04*                  \\
   2 & norm(p=LR, s=Min(RE(point, LR, log\_error), min=0))     & (3) 3.02+/-0.05*                  & (3) 5.77+/-0.11*                    & (3) 9.29+/-0.07*                 & (3) 2.37+/-0.05*                  \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                   | Info                                                                                                                                                                                                                                                                                                                                                                         | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                  | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                           | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                               | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'description': 'norm(p=LR, s=Min(RE(point, LR, squared_error), min=0))', 'group': 'residual_min_errtrans_LRLR', 'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'), min=0))"}, 'view': InfoView} | {'data': {'scores': array([ 2.94571807,  2.88242529,  2.92159319,  2.88607647,  2.86612118]), 'best_params': [{'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}], 'score': 2.900386839370487+/-0.012970998140552616, 'vrank': 1.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'hrank': 2.0}, 'view': ScoreView}  | {'data': {'scores': array([ 5.5407444 ,  5.34959409,  5.35753635,  5.32975476,  5.42074491]), 'best_params': [{'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}], 'score': 5.399674901735717+/-0.034361093772671256, 'vrank': 1.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'hrank': 3.0}, 'view': ScoreView} | {'data': {'scores': array([ 8.7261549 ,  8.60979012,  8.77728059,  8.67023077,  8.70781009]), 'best_params': [{'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}], 'score': 8.698253296572119+/-0.025080781632175288, 'vrank': 1.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'hrank': 4.0}, 'view': ScoreView} | {'data': {'scores': array([ 2.33541517,  2.28255448,  2.37364934,  2.44161194,  2.38799139]), 'best_params': [{'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}], 'score': 2.3642444663219373+/-0.023784429502607767, 'vrank': 2.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'hrank': 1.0}, 'view': ScoreView} | {'data': {'vrank': 1.25}}         |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'description': 'norm(p=LR, s=Min(RE(point, LR, abs_error), min=0))', 'group': 'residual_min_errtrans_LRLR', 'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'abs_error'), min=0))"}, 'view': InfoView}         | {'data': {'scores': array([ 2.74932375,  2.98778679,  3.1064948 ,  2.87153941,  2.87454727]), 'best_params': [{'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}], 'score': 2.917938404988381+/-0.053999581587295745, 'vrank': 2.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'hrank': 2.0}, 'view': ScoreView}  | {'data': {'scores': array([ 5.67980603,  5.39934516,  5.60413671,  5.42905425,  5.28299359]), 'best_params': [{'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}], 'score': 5.479067149048233+/-0.06426203152399346, 'vrank': 2.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'hrank': 3.0}, 'view': ScoreView}  | {'data': {'scores': array([ 8.67646947,  8.63502413,  8.918018  ,  8.69176269,  8.72587435]), 'best_params': [{'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}], 'score': 8.72942972856687+/-0.04414258164807326, 'vrank': 2.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'hrank': 4.0}, 'view': ScoreView}   | {'data': {'scores': array([ 2.38752096,  2.23493126,  2.18787588,  2.44788384,  2.37100837]), 'best_params': [{'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}], 'score': 2.325844063376306+/-0.043835108416854146, 'vrank': 1.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'hrank': 1.0}, 'view': ScoreView}  | {'data': {'vrank': 1.75}}         |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'description': 'norm(p=LR, s=Min(RE(point, LR, log_error), min=0))', 'group': 'residual_min_errtrans_LRLR', 'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'log_error'), min=0))"}, 'view': InfoView}         | {'data': {'scores': array([ 3.0224978 ,  2.87256511,  3.23643175,  2.95862164,  3.01345787]), 'best_params': [{'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}], 'score': 3.0207148336177583+/-0.053812093821089334, 'vrank': 3.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'hrank': 2.0}, 'view': ScoreView} | {'data': {'scores': array([ 6.12905067,  5.59007963,  5.50409742,  5.60032751,  6.00191575]), 'best_params': [{'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}], 'score': 5.765094197403135+/-0.11215101332419877, 'vrank': 3.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'hrank': 3.0}, 'view': ScoreView}  | {'data': {'scores': array([ 9.4407267 ,  9.18332443,  9.50636525,  9.19648579,  9.10220178]), 'best_params': [{'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}], 'score': 9.285820791145579+/-0.0706648112592976, 'vrank': 3.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'hrank': 4.0}, 'view': ScoreView}   | {'data': {'scores': array([ 2.58069014,  2.35955775,  2.29920433,  2.30966777,  2.32450601]), 'best_params': [{'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}], 'score': 2.3747251984098843+/-0.04695080160353217, 'vrank': 3.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'hrank': 1.0}, 'view': ScoreView}  | {'data': {'vrank': 3.0}}          |

|   # | Info                                                   | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:-------------------------------------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | norm(p=RF, s=Min(RE(point, RF, squared_error), min=0)) | (2) 2.71+/-0.04*                  | (1) 6.08+/-0.10*                    | (1) 9.73+/-0.23*                 | (1) 0.492+/-0.027*                |
|   1 | norm(p=RF, s=Min(RE(point, RF, log_error), min=0))     | (1) 2.70+/-0.04*                  | (2) 6.08+/-0.12*                    | (3) 12.44+/-0.14*                | (3) 1.047+/-0.006*                |
|   2 | norm(p=RF, s=Min(RE(point, RF, abs_error), min=0))     | (3) 2.72+/-0.09*                  | (3) 6.10+/-0.13*                    | (2) 10.46+/-0.10*                | (2) 0.61+/-0.11*                  |

\begin{tabular}{rlllll}
\hline
   \# & Info                                                   & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=RF, s=Min(RE(point, RF, squared\_error), min=0)) & (2) 2.71+/-0.04*                  & (1) 6.08+/-0.10*                    & (1) 9.73+/-0.23*                 & (1) 0.492+/-0.027*                \\
   1 & norm(p=RF, s=Min(RE(point, RF, log\_error), min=0))     & (1) 2.70+/-0.04*                  & (2) 6.08+/-0.12*                    & (3) 12.44+/-0.14*                & (3) 1.047+/-0.006*                \\
   2 & norm(p=RF, s=Min(RE(point, RF, abs\_error), min=0))     & (3) 2.72+/-0.09*                  & (3) 6.10+/-0.13*                    & (2) 10.46+/-0.10*                & (2) 0.61+/-0.11*                  \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'description': 'norm(p=RF, s=Min(RE(point, RF, squared_error), min=0))', 'group': 'residual_min_errtrans_RFRF', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'), min=0))"}, 'view': InfoView} | {'data': {'scores': array([ 2.6244446 ,  2.73842953,  2.59822546,  2.85089248,  2.74786551]), 'best_params': [{'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 4}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 4}, {'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 4}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 2}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 4}], 'score': 2.711971516012427+/-0.04093241495846632, 'vrank': 2.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'hrank': 2.0}, 'view': ScoreView} | {'data': {'scores': array([ 5.68158307,  6.15876894,  6.25362155,  6.34001877,  5.96692144]), 'best_params': [{'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 32}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 32}, {'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 32}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 32}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 32}], 'score': 6.080182754845723+/-0.10497264253149982, 'vrank': 1.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'hrank': 3.0}, 'view': ScoreView}       | {'data': {'scores': array([  9.21027151,  10.65526758,   9.85795346,   9.44688801,   9.49177831]), 'best_params': [{'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 2}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 0}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 0}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 32}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 8}], 'score': 9.732431774662913+/-0.22622840586809706, 'vrank': 1.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'hrank': 4.0}, 'view': ScoreView}         | {'data': {'scores': array([ 0.4506206 ,  0.42511363,  0.51647728,  0.4713202 ,  0.59693604]), 'best_params': [{'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 0}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 0}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 0}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 0}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 0}], 'score': 0.49209355006825095+/-0.026999527717167675, 'vrank': 1.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'hrank': 1.0}, 'view': ScoreView}       | {'data': {'vrank': 1.25}}         |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'description': 'norm(p=RF, s=Min(RE(point, RF, log_error), min=0))', 'group': 'residual_min_errtrans_RFRF', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'log_error'), min=0))"}, 'view': InfoView}         | {'data': {'scores': array([ 2.58243798,  2.66327868,  2.87073162,  2.71786699,  2.65553118]), 'best_params': [{'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 4}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 4}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 4}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 4}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 4}], 'score': 2.6979692884073145+/-0.04317159209484854, 'vrank': 1.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'hrank': 2.0}, 'view': ScoreView} | {'data': {'scores': array([ 6.29652316,  6.47421547,  5.98679726,  5.7758632 ,  5.87959029]), 'best_params': [{'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 32}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 32}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 32}, {'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 32}, {'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 32}], 'score': 6.08259787386851+/-0.11723555147736843, 'vrank': 2.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'hrank': 3.0}, 'view': ScoreView} | {'data': {'scores': array([ 12.63901531,  11.91452613,  12.62495327,  12.7798379 ,  12.25804419]), 'best_params': [{'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 32}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 32}, {'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 32}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 0}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 4}], 'score': 12.44327536108305+/-0.14120646836662523, 'vrank': 3.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'hrank': 4.0}, 'view': ScoreView} | {'data': {'scores': array([ 1.05523141,  1.05076299,  1.03565737,  1.06531298,  1.02740028]), 'best_params': [{'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 1}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 0}, {'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 0}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 0}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 0}], 'score': 1.046873007364686+/-0.0060991974933892745, 'vrank': 3.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'hrank': 1.0}, 'view': ScoreView}  | {'data': {'vrank': 2.25}}         |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'description': 'norm(p=RF, s=Min(RE(point, RF, abs_error), min=0))', 'group': 'residual_min_errtrans_RFRF', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'abs_error'), min=0))"}, 'view': InfoView}         | {'data': {'scores': array([ 2.64207685,  3.0507102 ,  2.52373259,  2.83001372,  2.54985899]), 'best_params': [{'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 4}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 4}, {'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 4}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 4}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 4}], 'score': 2.719278468630443+/-0.08831999291456662, 'vrank': 3.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'hrank': 2.0}, 'view': ScoreView}  | {'data': {'scores': array([ 6.37282319,  6.15479679,  6.41266144,  5.93616244,  5.60076811]), 'best_params': [{'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 32}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 32}, {'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 32}, {'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 32}, {'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 32}], 'score': 6.095442393830536+/-0.13433744478969373, 'vrank': 3.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'hrank': 3.0}, 'view': ScoreView}      | {'data': {'scores': array([ 10.28673188,  10.52710955,  10.22819222,  10.38122204,  10.86172929]), 'best_params': [{'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 8}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 0}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 0}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 4}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 1}], 'score': 10.456996997460534+/-0.1011548675283093, 'vrank': 2.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'hrank': 4.0}, 'view': ScoreView}       | {'data': {'scores': array([ 0.52447121,  0.42413814,  0.3851417 ,  0.65845209,  1.05883282]), 'best_params': [{'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 0}, {'point__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 20, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 0}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 0}, {'point__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 0}, {'point__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': None, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 0}], 'score': 0.6102071928922388+/-0.10885207496779739, 'vrank': 2.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'hrank': 1.0}, 'view': ScoreView} | {'data': {'vrank': 2.5}}          |

|   # | Info                                                                         | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:-----------------------------------------------------------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, squared_error), min=0)) | (2) 2.98+/-0.10*                  | (1) 5.390+/-0.015*                  | (1) 8.551+/-0.022*               | (1) 0.47+/-0.05*                  |
|   1 | norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, abs_error), min=0))     | (3) 3.01+/-0.13*                  | (2) 5.445+/-0.033*                  | (2) 8.568+/-0.018*               | (2) 0.58+/-0.05*                  |
|   2 | norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, log_error), min=0))     | (1) 2.889+/-0.029*                | (3) 5.63+/-0.04*                    | (3) 8.918+/-0.035*               | (3) 1.045+/-0.006*                |

\begin{tabular}{rlllll}
\hline
   \# & Info                                                                         & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=\{Scaling, GP\}, s=Min(RE(point, \{Scaling, GP\}, squared\_error), min=0)) & (2) 2.98+/-0.10*                  & (1) 5.390+/-0.015*                  & (1) 8.551+/-0.022*               & (1) 0.47+/-0.05*                  \\
   1 & norm(p=\{Scaling, GP\}, s=Min(RE(point, \{Scaling, GP\}, abs\_error), min=0))     & (3) 3.01+/-0.13*                  & (2) 5.445+/-0.033*                  & (2) 8.568+/-0.018*               & (2) 0.58+/-0.05*                  \\
   2 & norm(p=\{Scaling, GP\}, s=Min(RE(point, \{Scaling, GP\}, log\_error), min=0))     & (1) 2.889+/-0.029*                & (3) 5.63+/-0.04*                    & (3) 8.918+/-0.035*               & (3) 1.045+/-0.006*                \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'description': 'norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, squared_error), min=0))', 'group': 'residual_min_errtrans_GPGP', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'), min=0))"}, 'view': InfoView} | {'data': {'scores': array([ 3.17116861,  2.77982938,  3.31694277,  2.71464558,  2.90698403]), 'best_params': [{'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}], 'score': 2.977914073651675+/-0.10312452413688965, 'vrank': 2.0, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 2.0}, 'view': ScoreView}  | {'data': {'scores': array([ 5.39769989,  5.37989053,  5.44165427,  5.39725009,  5.33594294]), 'best_params': [{'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.01}], 'score': 5.390487542705953+/-0.015235739000482978, 'vrank': 1.0, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 3.0}, 'view': ScoreView} | {'data': {'scores': array([ 8.62564379,  8.58963583,  8.50193671,  8.50496677,  8.53318012]), 'best_params': [{'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}], 'score': 8.551072645383304+/-0.02182494711724542, 'vrank': 1.0, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 4.0}, 'view': ScoreView}  | {'data': {'scores': array([ 0.42929667,  0.34475643,  0.66094145,  0.41560545,  0.51834443]), 'best_params': [{'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}], 'score': 0.473788887062098+/-0.04859033809280887, 'vrank': 1.0, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 1.0}, 'view': ScoreView}         | {'data': {'vrank': 1.25}}         |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'description': 'norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, abs_error), min=0))', 'group': 'residual_min_errtrans_GPGP', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'abs_error'), min=0))"}, 'view': InfoView}         | {'data': {'scores': array([ 3.38043568,  3.10713658,  2.81519703,  3.17311857,  2.57948235]), 'best_params': [{'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}], 'score': 3.011074040900853+/-0.1259450122925063, 'vrank': 3.0, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 2.0}, 'view': ScoreView}    | {'data': {'scores': array([ 5.33350717,  5.42530612,  5.4192338 ,  5.49585271,  5.54969387]), 'best_params': [{'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.01}], 'score': 5.444718733967574+/-0.03288087982997306, 'vrank': 2.0, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 3.0}, 'view': ScoreView}  | {'data': {'scores': array([ 8.56535836,  8.5721669 ,  8.51315802,  8.63798267,  8.55268176]), 'best_params': [{'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}], 'score': 8.568269540919104+/-0.018070798440901707, 'vrank': 2.0, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 4.0}, 'view': ScoreView} | {'data': {'scores': array([ 0.46380883,  0.73247779,  0.44366845,  0.68906317,  0.58910252]), 'best_params': [{'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}], 'score': 0.5836241509927004+/-0.051864483987380125, 'vrank': 2.0, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 1.0}, 'view': ScoreView}        | {'data': {'vrank': 2.25}}         |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'description': 'norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, log_error), min=0))', 'group': 'residual_min_errtrans_GPGP', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'log_error'), min=0))"}, 'view': InfoView}         | {'data': {'scores': array([ 2.86322186,  3.00665414,  2.81713531,  2.85697078,  2.90190297]), 'best_params': [{'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09}], 'score': 2.889177012030681+/-0.0288885740138644, 'vrank': 1.0, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 2.0}, 'view': ScoreView} | {'data': {'scores': array([ 5.60120994,  5.63275868,  5.49812705,  5.78258658,  5.65331933]), 'best_params': [{'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09}], 'score': 5.633600316655279+/-0.04098223812137521, 'vrank': 3.0, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 3.0}, 'view': ScoreView}  | {'data': {'scores': array([ 8.87532463,  9.03666725,  8.97086025,  8.81018582,  8.89713666]), 'best_params': [{'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1}], 'score': 8.918034924017961+/-0.03507505189203859, 'vrank': 3.0, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 4.0}, 'view': ScoreView}   | {'data': {'scores': array([ 1.03954869,  1.05594292,  1.04910175,  1.0584098 ,  1.02140239]), 'best_params': [{'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09}], 'score': 1.0448811081650053+/-0.006009618000909664, 'vrank': 3.0, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 1.0}, 'view': ScoreView} | {'data': {'vrank': 2.5}}          |


==> data/results_gp.txt <==

|   # | Info                    | CV(Boston, linearized_log_loss)   | CV(Boston, log_loss)   | CV(Boston, gneiting_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Diabetes, log_loss)   | CV(Diabetes, gneiting_loss)   | CV(Bikes, linearized_log_loss)   | CV(Bikes, log_loss)   | CV(Bikes, gneiting_loss)   | CV(Energy, linearized_log_loss)   | CV(Energy, log_loss)   | CV(Energy, gneiting_loss)   |
|----:|:------------------------|:----------------------------------|:-----------------------|:----------------------------|:------------------------------------|:-------------------------|:------------------------------|:---------------------------------|:----------------------|:---------------------------|:----------------------------------|:-----------------------|:----------------------------|
|   0 | norm(p=s={Scaling, GP}) | (1) 2.95+/-0.05*                  | (1) 2.93+/-0.07*       | (1) -0.103+/-0.009*         | (1) 5.84+/-0.05*                    | (1) 5.83+/-0.09*         | (1) -0.00352+/-0.00023*       | (1) 22.91+/-0.16*                | (1) inf+/-nan*        | (1) 0.00839+/-0.00010*     | (1) 1.038+/-0.010*                | (1) 1.037+/-0.011*     | (1) -0.4428+/-0.0018*       |
|   1 | norm(p=s={Scaling, GP}) | (2) 9.5+/-0.4*                    | (2) inf+/-nan*         | (2) 0.154+/-0.005*          | (2) 22.84+/-0.23*                   | (2) inf+/-nan*           | (2) 0.337+/-0.004*            | (2) 24.02585092994045+/-0*       | (2) inf+/-nan*        | (2) 2.28+/-0.04*           | (2) 11.5+/-0.7*                   | (2) inf+/-nan*         | (2) 2.26+/-0.10*            |

\begin{tabular}{rlllllllllllll}
\hline
   \# & Info                    & CV(Boston, linearized\_log\_loss)   & CV(Boston, log\_loss)   & CV(Boston, $L_{g}$)   & CV(Diabetes, linearized\_log\_loss)   & CV(Diabetes, log\_loss)   & CV(Diabetes, $L_{g}$)   & CV(Bikes, linearized\_log\_loss)   & CV(Bikes, log\_loss)   & CV(Bikes, $L_{g}$)   & CV(Energy, linearized\_log\_loss)   & CV(Energy, log\_loss)   & CV(Energy, $L_{g}$)   \\
\hline
   0 & norm(p=s=\{Scaling, GP\}) & (1) 2.95+/-0.05*                  & (1) 2.93+/-0.07*       & (1) -0.103+/-0.009*         & (1) 5.84+/-0.05*                    & (1) 5.83+/-0.09*         & (1) -0.00352+/-0.00023*       & (1) 22.91+/-0.16*                & (1) inf+/-nan*        & (1) 0.00839+/-0.00010*     & (1) 1.038+/-0.010*                & (1) 1.037+/-0.011*     & (1) -0.4428+/-0.0018*       \\
   1 & norm(p=s=\{Scaling, GP\}) & (2) 9.5+/-0.4*                    & (2) inf+/-nan*         & (2) 0.154+/-0.005*          & (2) 22.84+/-0.23*                   & (2) inf+/-nan*           & (2) 0.337+/-0.004*            & (2) 24.02585092994045+/-0*       & (2) inf+/-nan*        & (2) 2.28+/-0.04*           & (2) 11.5+/-0.7*                   & (2) inf+/-nan*         & (2) 2.26+/-0.10*            \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                 | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | CV(Boston, log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | CV(Boston, gneiting_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | CV(Diabetes, log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | CV(Diabetes, gneiting_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | CV(Bikes, log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | CV(Bikes, gneiting_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | CV(Energy, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | CV(Energy, log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | CV(Energy, gneiting_loss)   |
|:-----------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'repr': "norm(p=s=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressorSTD(alpha=1e-10, copy_X_train=True, kernel=None,\n              n_restarts_optimizer=0, normalize_y=True,\n              optimizer='fmin_l_bfgs_b', random_state=None))]))", 'group': 'gp', 'description': 'norm(p=s={Scaling, GP})'}, 'view': InfoView}        | {'data': {'best_params': [{'std__minimum': 4, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 4, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 4, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 8, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 4, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}], 'vrank': 1.0, 'hrank': 8.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 2.9546914974083536+/-0.05377640090294994, 'scores': array([ 3.071382  ,  2.90262756,  2.80708217,  3.12015591,  2.87220985])}, 'view': ScoreView} | {'data': {'best_params': [{'std__minimum': 4, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 4, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 4, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 4, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 4, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}], 'vrank': 1.0, 'hrank': 7.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 2.9340795270338482+/-0.0745458000273395, 'scores': array([ 2.8875728 ,  2.78178628,  3.22497769,  2.99917903,  2.77688184])}, 'view': ScoreView} | {'data': {'best_params': [{'std__minimum': 2, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 2, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 2, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 2, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 2, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}], 'vrank': 1.0, 'hrank': 2.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': -0.10293005645267753+/-0.008969939928998374, 'scores': array([-0.09242317, -0.11628563, -0.07631809, -0.09567814, -0.13394525])}, 'view': ScoreView} | {'data': {'best_params': [{'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': False}], 'vrank': 1.0, 'hrank': 10.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 5.842127676020281+/-0.0471853440385922, 'scores': array([ 5.96776907,  5.96434408,  5.76736289,  5.80231681,  5.70884553])}, 'view': ScoreView} | {'data': {'best_params': [{'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': False}], 'vrank': 1.0, 'hrank': 9.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 5.834910417020845+/-0.08887241478274703, 'scores': array([ 5.87635535,  5.93680641,  5.85195088,  5.46128685,  6.0481526 ])}, 'view': ScoreView} | {'data': {'best_params': [{'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': False}], 'vrank': 1.0, 'hrank': 3.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': -0.003519527366842503+/-0.00023405314814132905, 'scores': array([-0.00350891, -0.00289207, -0.00394099, -0.00425017, -0.00300549])}, 'view': ScoreView} | {'data': {'best_params': [{'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}], 'vrank': 1.0, 'hrank': 11.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 22.906125787413178+/-0.15768756835785877, 'scores': array([ 23.40436986,  23.25811482,  22.63840949,  22.55100869,  22.67872607])}, 'view': ScoreView} | {'data': {'best_params': [{'std__minimum': 0, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 0, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 0, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 0, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 0, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}], 'vrank': 1.0, 'hrank': 12.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': inf+/-nan, 'scores': array([ inf,  inf,  inf,  inf,  inf])}, 'view': ScoreView} | {'data': {'best_params': [{'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 32, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 32, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': False}, {'std__minimum': 32, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 32, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}], 'vrank': 1.0, 'hrank': 4.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 0.008391169200798887+/-0.00010135763816917974, 'scores': array([ 0.0081564 ,  0.00823159,  0.00858732,  0.00873331,  0.00824722])}, 'view': ScoreView} | {'data': {'best_params': [{'std__minimum': 1, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 1, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'std__minimum': 1, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 1, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'std__minimum': 1, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}], 'vrank': 1.0, 'hrank': 6.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 1.0379800996323132+/-0.009660570867287237, 'scores': array([ 1.07555748,  1.03259704,  1.01687635,  1.04631394,  1.01855569])}, 'view': ScoreView} | {'data': {'best_params': [{'std__minimum': 1, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 1, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 1, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 1, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 1, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}], 'vrank': 1.0, 'hrank': 5.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 1.0368846022147866+/-0.010596000274385176, 'scores': array([ 1.00474126,  1.07523744,  1.02104927,  1.04001523,  1.04337981])}, 'view': ScoreView} | {'data': {'best_params': [{'std__minimum': 1, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 1, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 1, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'std__minimum': 1, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'std__minimum': 1, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}], 'vrank': 1.0, 'hrank': 1.0, 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': -0.44278646258677307+/-0.0018034029188954935, 'scores': array([-0.44370229, -0.44188719, -0.44995092, -0.44032429, -0.43806763])}, 'view': ScoreView} | {'data': {'vrank': 1.0}}    |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'repr': "norm(p=s=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressorSTD(alpha=1e-10, copy_X_train=True, kernel=None,\n              n_restarts_optimizer=0, normalize_y=True,\n              optimizer='fmin_l_bfgs_b', random_state=None))]))", 'group': 'gp_no_min', 'description': 'norm(p=s={Scaling, GP})'}, 'view': InfoView} | {'data': {'best_params': [{'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'hrank': 5.0, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 9.492771830153988+/-0.41182355591185615, 'scores': array([ 10.6588122 ,   8.19120443,  10.14776904,   8.67523202,   9.79084147])}, 'view': ScoreView}                                                                                                                                     | {'data': {'best_params': [{'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}], 'vrank': 2.0, 'hrank': 9.0, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': inf+/-nan, 'scores': array([         inf,  39.14764816,  25.50014249,  26.9044571 ,  49.11391714])}, 'view': ScoreView}                                                                                                                                                         | {'data': {'best_params': [{'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': False}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}], 'vrank': 2.0, 'hrank': 1.0, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 0.15436953035882406+/-0.004969774520017808, 'scores': array([ 0.1439784 ,  0.17164257,  0.16186511,  0.15225981,  0.14210175])}, 'view': ScoreView}                                                                                                                                | {'data': {'best_params': [{'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'hrank': 7.0, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 22.837773409385584+/-0.22658538729376895, 'scores': array([ 23.21908165,  23.42296033,  21.94902496,  22.76156599,  22.83623411])}, 'view': ScoreView}                                                                                                                                             | {'data': {'best_params': [{'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'hrank': 10.0, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': inf+/-nan, 'scores': array([ inf,  inf,  inf,  inf,  inf])}, 'view': ScoreView}                                                                                                                                                                                                            | {'data': {'best_params': [{'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'hrank': 2.0, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 0.33673440753413497+/-0.004068790951893245, 'scores': array([ 0.33948184,  0.32678123,  0.33953407,  0.32690173,  0.35097318])}, 'view': ScoreView}                                                                                                                                                         | {'data': {'best_params': [{'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': False}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': False}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'hrank': 8.0, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 24.02585092994045+/-0, 'scores': array([ 24.02585093,  24.02585093,  24.02585093,  24.02585093,  24.02585093])}, 'view': ScoreView}                                                                                                                                                                | {'data': {'best_params': [{'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'hrank': 11.0, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': inf+/-nan, 'scores': array([ inf,  inf,  inf,  inf,  inf])}, 'view': ScoreView}                                                                                                                                     | {'data': {'best_params': [{'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'hrank': 4.0, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 2.28477628181791+/-0.04132565485660807, 'scores': array([ 2.22894691,  2.13055072,  2.36931895,  2.36713693,  2.3279279 ])}, 'view': ScoreView}                                                                                                                                                    | {'data': {'best_params': [{'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'hrank': 6.0, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 11.499846037940348+/-0.7044112349287293, 'scores': array([  9.49945407,  14.22958379,  11.5176436 ,  10.54644028,  11.70610845])}, 'view': ScoreView}                                                                                                                                              | {'data': {'best_params': [{'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'hrank': 12.0, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': inf+/-nan, 'scores': array([ 26.78500712,          inf,  25.4060698 ,          inf,  25.84621231])}, 'view': ScoreView}                                                                                                                                                                      | {'data': {'best_params': [{'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False, 'point_std__Scaling__with_std': True}, {'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'hrank': 3.0, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}, 'score': 2.2626005550754633+/-0.10138741705432067, 'scores': array([ 2.5194562 ,  2.21060506,  2.17429349,  1.90960685,  2.49904118])}, 'view': ScoreView}                                                                                                                                                   | {'data': {'vrank': 2.0}}    |


==> data/results_gp_full.txt <==

|   # | Info                    | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)                | CV(Energy, linearized_log_loss)   |
|----:|:------------------------|:----------------------------------|:------------------------------------|:----------------------------------------------|:----------------------------------|
|   0 | norm(p=s={Scaling, GP}) | (1) 2.92+/-0.10*                  | (1) 5.83+/-0.09*                    | (1) 22.79+/-0.11*                             | (1) 1.037+/-0.011*                |
|   1 | norm(p=s={Scaling, GP}) | (2) 9.5+/-0.4*                    | (2) 22.91+/-0.20*                   | (2) 24.0258509299404537+/-0.0000000000000016* | (2) 11.36+/-0.13*                 |

\begin{tabular}{rlllll}
\hline
   \# & Info                    & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)                & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=s=\{Scaling, GP\}) & (1) 2.92+/-0.10*                  & (1) 5.83+/-0.09*                    & (1) 22.79+/-0.11*                             & (1) 1.037+/-0.011*                \\
   1 & norm(p=s=\{Scaling, GP\}) & (2) 9.5+/-0.4*                    & (2) 22.91+/-0.20*                   & (2) 24.0258509299404537+/-0.0000000000000016* & (2) 11.36+/-0.13*                 \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                 | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'description': 'norm(p=s={Scaling, GP})', 'group': 'gp', 'repr': "norm(p=s=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressorSTD(alpha=1e-10, copy_X_train=True, kernel=None,\n              n_restarts_optimizer=0, normalize_y=True,\n              optimizer='fmin_l_bfgs_b', random_state=None))]))"}, 'view': InfoView}        | {'data': {'score': 2.9248039940777044+/-0.09507891163237318, 'hrank': 2.0, 'best_params': [{'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True, 'std__minimum': 4}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_std': True, 'std__minimum': 4}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_std': True, 'std__minimum': 4}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True, 'std__minimum': 4}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_std': True, 'std__minimum': 4}], 'vrank': 1.0, 'scores': array([ 3.07754355,  2.84936627,  3.2317277 ,  2.61235218,  2.85303027]), 'tuning': {'point_std__Scaling__with_mean': [True, False], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_std': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32]}}, 'view': ScoreView} | {'data': {'score': 5.831462424050884+/-0.09246907731870736, 'hrank': 3.0, 'best_params': [{'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_std': False, 'std__minimum': 32}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': False, 'std__minimum': 32}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_std': False, 'std__minimum': 32}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_std': False, 'std__minimum': 32}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_std': False, 'std__minimum': 32}], 'vrank': 1.0, 'scores': array([ 5.57026909,  6.05129046,  6.0755362 ,  5.63764317,  5.8225732 ]), 'tuning': {'point_std__Scaling__with_mean': [True, False], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_std': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32]}}, 'view': ScoreView} | {'data': {'score': 22.79477352692843+/-0.11442570437110458, 'hrank': 4.0, 'best_params': [{'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True, 'std__minimum': 32}, {'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True, 'std__minimum': 32}, {'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_std': False, 'std__minimum': 32}, {'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': False, 'std__minimum': 32}, {'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_std': True, 'std__minimum': 32}], 'vrank': 1.0, 'scores': array([ 22.28693366,  22.95564091,  22.86268494,  22.93333123,  22.93527689]), 'tuning': {'point_std__Scaling__with_mean': [True, False], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_std': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32]}}, 'view': ScoreView} | {'data': {'score': 1.036783299434128+/-0.011230953296429395, 'hrank': 1.0, 'best_params': [{'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_std': True, 'std__minimum': 1}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_std': False, 'std__minimum': 1}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_std': True, 'std__minimum': 1}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_std': False, 'std__minimum': 1}, {'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_std': True, 'std__minimum': 1}], 'vrank': 1.0, 'scores': array([ 1.03394358,  1.02781046,  1.0241089 ,  1.08511234,  1.01294121]), 'tuning': {'point_std__Scaling__with_mean': [True, False], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_std': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32]}}, 'view': ScoreView} | {'data': {'vrank': 1.0}}          |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'description': 'norm(p=s={Scaling, GP})', 'group': 'gp_no_min', 'repr': "norm(p=s=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressorSTD(alpha=1e-10, copy_X_train=True, kernel=None,\n              n_restarts_optimizer=0, normalize_y=True,\n              optimizer='fmin_l_bfgs_b', random_state=None))]))"}, 'view': InfoView} | {'data': {'score': 9.476407514365729+/-0.401045234346392, 'hrank': 1.0, 'best_params': [{'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'scores': array([  8.13082641,  10.73023098,   9.0561146 ,  10.13895843,   9.32590715]), 'tuning': {'point_std__Scaling__with_mean': [True, False], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_std': [True, False]}}, 'view': ScoreView}                                                                                                                                     | {'data': {'score': 22.914760579427774+/-0.1987696713441716, 'hrank': 3.0, 'best_params': [{'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'scores': array([ 23.30315271,  23.16751682,  22.54034943,  23.32785437,  22.23492957]), 'tuning': {'point_std__Scaling__with_mean': [True, False], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_std': [True, False]}}, 'view': ScoreView}                                                                                                                                            | {'data': {'score': 24.025850929940454+/-1.5888218580782547e-15, 'hrank': 4.0, 'best_params': [{'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 1e-09, 'point_std__Scaling__with_std': False}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'scores': array([ 24.02585093,  24.02585093,  24.02585093,  24.02585093,  24.02585093]), 'tuning': {'point_std__Scaling__with_mean': [True, False], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_std': [True, False]}}, 'view': ScoreView}                                                                                                                                       | {'data': {'score': 11.356933480068804+/-0.13250364496098244, 'hrank': 2.0, 'best_params': [{'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': False, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}, {'point_std__Scaling__with_mean': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_std': True}], 'vrank': 2.0, 'scores': array([ 11.19525985,  11.02874797,  11.37473082,  11.28203963,  11.90388912]), 'tuning': {'point_std__Scaling__with_mean': [True, False], 'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_std': [True, False]}}, 'view': ScoreView}                                                                                                                                             | {'data': {'vrank': 2.0}}          |


==> data/results_min_comparison.txt <==

|   # | Info                                                              | CV(Boston, linearized_log_loss)   | CV(Boston, gneiting_loss)   |
|----:|:------------------------------------------------------------------|:----------------------------------|:----------------------------|
|   0 | norm(p=LR, s=Min(RE(point, {Scaling, GP}, squared_error), min=0)) | (1) 3.39+/-0.05*                  | (1) -0.0599+/-0.0013*       |
|   1 | norm(p=LR, s=RE(point, RF, squared_error))                        | (2) 3.466+/-0.032*                | (2) -0.0518+/-0.0027*       |
|   2 | norm(p=LR, s=Min(RE(point, RF, squared_error), min=0))            | (3) 3.52+/-0.06*                  | (3) -0.0501+/-0.0017*       |
|   3 | norm(p=LR, s=Min(RE(point, LR, squared_error), min=0))            | (5) 3.827+/-0.025*                | (5) -0.0365+/-0.0011*       |
|   4 | norm(p=LR, s=RE(point, {Scaling, GP}, squared_error))             | (4) 3.67+/-0.09*                  | (6) -0.0282+/-0.0031*       |
|   5 | norm(p=LR, s=RE(point, LR, squared_error))                        | (6) 4.17+/-0.06                   | (4) -0.039+/-0.009          |
|   6 | norm(p=LR, s=RE(point, C(std(y)), squared_error))                 | (7) 4.97+/-0.04                   | (7) -0.00889+/-0.00032      |
|   7 | norm(p=LR, s=Min(RE(point, C(std(y)), squared_error), min=0))     | (8) 4.979+/-0.024*                | (8) -0.00885+/-0.00013*     |

\begin{tabular}{rlll}
\hline
   \# & Info                                                              & CV(Boston, linearized\_log\_loss)   & CV(Boston, $L_{g}$)   \\
\hline
   0 & norm(p=LR, s=Min(RE(point, \{Scaling, GP\}, squared\_error), min=0)) & (1) 3.39+/-0.05*                  & (1) -0.0599+/-0.0013*       \\
   1 & norm(p=LR, s=RE(point, RF, squared\_error))                        & (2) 3.466+/-0.032*                & (2) -0.0518+/-0.0027*       \\
   2 & norm(p=LR, s=Min(RE(point, RF, squared\_error), min=0))            & (3) 3.52+/-0.06*                  & (3) -0.0501+/-0.0017*       \\
   3 & norm(p=LR, s=Min(RE(point, LR, squared\_error), min=0))            & (5) 3.827+/-0.025*                & (5) -0.0365+/-0.0011*       \\
   4 & norm(p=LR, s=RE(point, \{Scaling, GP\}, squared\_error))             & (4) 3.67+/-0.09*                  & (6) -0.0282+/-0.0031*       \\
   5 & norm(p=LR, s=RE(point, LR, squared\_error))                        & (6) 4.17+/-0.06                   & (4) -0.039+/-0.009          \\
   6 & norm(p=LR, s=RE(point, C(std(y)), squared\_error))                 & (7) 4.97+/-0.04                   & (7) -0.00889+/-0.00032      \\
   7 & norm(p=LR, s=Min(RE(point, C(std(y)), squared\_error), min=0))     & (8) 4.979+/-0.024*                & (8) -0.00885+/-0.00013*     \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | CV(Boston, gneiting_loss)   |
|:-----------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'), min=0))", 'group': 'residual_min_LR', 'description': 'norm(p=LR, s=Min(RE(point, {Scaling, GP}, squared_error), min=0))'}, 'view': InfoView}                                                                     | {'data': {'scores': array([ 3.37217948,  3.4127993 ,  3.57462579,  3.24374488,  3.35601925]), 'hrank': 2.0, 'best_params': [{'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__minimum': 2}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__minimum': 2}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__minimum': 2}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__minimum': 2}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__minimum': 2}], 'vrank': 1.0, 'score': 3.3918737414183795+/-0.0479381926038876, 'tuning': {'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView} | {'data': {'scores': array([-0.06335288, -0.06321292, -0.05929626, -0.05603499, -0.05768775]), 'hrank': 1.0, 'best_params': [{'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__minimum': 2}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__minimum': 2}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__minimum': 2}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__minimum': 2}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__minimum': 2}], 'vrank': 1.0, 'score': -0.059916959186410414+/-0.0013129087279820841, 'tuning': {'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView} | {'data': {'vrank': 1.0}}    |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'))", 'group': 'residual_plain_LR', 'description': 'norm(p=LR, s=RE(point, RF, squared_error))'}, 'view': InfoView}                       | {'data': {'scores': array([ 3.51507175,  3.40407834,  3.35969515,  3.50304545,  3.54841942]), 'hrank': 2.0, 'best_params': [{'std__residual_estimator__n_estimators': 20, 'std__residual_estimator__max_depth': 20}, {'std__residual_estimator__n_estimators': 5, 'std__residual_estimator__max_depth': 10}, {'std__residual_estimator__n_estimators': 5, 'std__residual_estimator__max_depth': 10}, {'std__residual_estimator__n_estimators': 5, 'std__residual_estimator__max_depth': 10}, {'std__residual_estimator__n_estimators': 30, 'std__residual_estimator__max_depth': None}], 'vrank': 2.0, 'score': 3.4660620235877424+/-0.03206765086332311, 'tuning': {'std__residual_estimator__n_estimators': [5, 20, 30], 'std__residual_estimator__max_depth': [10, 20, None]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'scores': array([-0.05167285, -0.04178751, -0.04958926, -0.0579677 , -0.05794553]), 'hrank': 1.0, 'best_params': [{'std__residual_estimator__n_estimators': 20, 'std__residual_estimator__max_depth': 20}, {'std__residual_estimator__n_estimators': 5, 'std__residual_estimator__max_depth': None}, {'std__residual_estimator__n_estimators': 5, 'std__residual_estimator__max_depth': 10}, {'std__residual_estimator__n_estimators': 30, 'std__residual_estimator__max_depth': 20}, {'std__residual_estimator__n_estimators': 20, 'std__residual_estimator__max_depth': None}], 'vrank': 2.0, 'score': -0.051792570180664896+/-0.0026904366651490743, 'tuning': {'std__residual_estimator__n_estimators': [5, 20, 30], 'std__residual_estimator__max_depth': [10, 20, None]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'vrank': 2.0}}    |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'), min=0))", 'group': 'residual_min_LR', 'description': 'norm(p=LR, s=Min(RE(point, RF, squared_error), min=0))'}, 'view': InfoView} | {'data': {'scores': array([ 3.6575124 ,  3.67876634,  3.41141002,  3.48334231,  3.38192282]), 'hrank': 2.0, 'best_params': [{'std__minimum': 2, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 2, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': None}, {'std__minimum': 2, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': None}, {'std__minimum': 2, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20}, {'std__minimum': 4, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': None}], 'vrank': 3.0, 'score': 3.52259077836118+/-0.055239017917094256, 'tuning': {'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                   | {'data': {'scores': array([-0.05399031, -0.04435122, -0.05434181, -0.04971639, -0.04804436]), 'hrank': 1.0, 'best_params': [{'std__minimum': 2, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': None}, {'std__minimum': 2, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20}, {'std__minimum': 4, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': None}, {'std__minimum': 4, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 4, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20}], 'vrank': 3.0, 'score': -0.05008881589465428+/-0.0016798587341277725, 'tuning': {'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'vrank': 3.0}}    |
| {'data': {'index': 3}, 'view': ItemView} | {'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'), min=0))", 'group': 'residual_min_LR', 'description': 'norm(p=LR, s=Min(RE(point, LR, squared_error), min=0))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                              | {'data': {'scores': array([ 3.86759424,  3.87949255,  3.76694474,  3.86934768,  3.74972316]), 'hrank': 2.0, 'best_params': [{'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}], 'vrank': 5.0, 'score': 3.826620473337294+/-0.025119165113606116, 'tuning': {'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'scores': array([-0.03751541, -0.03380554, -0.03700097, -0.04024978, -0.03371274]), 'hrank': 1.0, 'best_params': [{'std__minimum': 2}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 2}, {'std__minimum': 2}], 'vrank': 5.0, 'score': -0.03645688880250669+/-0.0011020435388527992, 'tuning': {'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'vrank': 5.0}}    |
| {'data': {'index': 4}, 'view': ItemView} | {'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'))", 'group': 'residual_plain_LR', 'description': 'norm(p=LR, s=RE(point, {Scaling, GP}, squared_error))'}, 'view': InfoView}                                                                                           | {'data': {'scores': array([ 3.64433744,  3.8782096 ,  3.67554974,  3.31816925,  3.82453864]), 'hrank': 2.0, 'best_params': [{'std__residual_estimator__Scaling__with_std': True, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': False}, {'std__residual_estimator__Scaling__with_std': True, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': True, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': False}, {'std__residual_estimator__Scaling__with_std': True, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': True, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}], 'vrank': 4.0, 'score': 3.6681609347274935+/-0.08756500643049296, 'tuning': {'std__residual_estimator__Scaling__with_std': [True, False], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_mean': [True, False]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                             | {'data': {'scores': array([-0.02248757, -0.02433739, -0.03197544, -0.0403109 , -0.02204017]), 'hrank': 1.0, 'best_params': [{'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': True, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': False}, {'std__residual_estimator__Scaling__with_std': True, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': True, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': False}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': True}], 'vrank': 6.0, 'score': -0.02823029399539287+/-0.0031395445463961976, 'tuning': {'std__residual_estimator__Scaling__with_std': [True, False], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_mean': [True, False]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                     | {'data': {'vrank': 5.0}}    |
| {'data': {'index': 5}, 'view': ItemView} | {'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'))", 'group': 'residual_plain_LR', 'description': 'norm(p=LR, s=RE(point, LR, squared_error))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                    | {'data': {'scores': array([ 4.29760267,  4.12765742,  4.06527921,  4.35275754,  3.98912226]), 'hrank': 2.0, 'best_params': None, 'vrank': 6.0, 'score': 4.166483819218374+/-0.06167561531719089, 'tuning': None}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'scores': array([-0.07796894, -0.03530729, -0.02458087, -0.03033827, -0.02466143]), 'hrank': 1.0, 'best_params': None, 'vrank': 4.0, 'score': -0.03857136217757565+/-0.008988497645552047, 'tuning': None}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'data': {'vrank': 5.0}}    |
| {'data': {'index': 6}, 'view': ItemView} | {'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=ResidualEstimator(point, C(std(y)), 'squared_error'))", 'group': 'residual_plain_LR', 'description': 'norm(p=LR, s=RE(point, C(std(y)), squared_error))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'scores': array([ 5.00799349,  5.00084994,  4.98617819,  4.8100164 ,  5.06276819]), 'hrank': 2.0, 'best_params': None, 'vrank': 7.0, 'score': 4.9735612407646315+/-0.03836364735298856, 'tuning': None}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'scores': array([-0.01011242, -0.00797858, -0.00856493, -0.00862007, -0.00918088]), 'hrank': 1.0, 'best_params': None, 'vrank': 7.0, 'score': -0.008891375366295686+/-0.0003217529490974503, 'tuning': None}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'data': {'vrank': 7.0}}    |
| {'data': {'index': 7}, 'view': ItemView} | {'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, C(std(y)), 'squared_error'), min=0))", 'group': 'residual_min_LR', 'description': 'norm(p=LR, s=Min(RE(point, C(std(y)), squared_error), min=0))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                          | {'data': {'scores': array([ 4.96477318,  4.88962725,  4.98623954,  5.05088671,  5.00504576]), 'hrank': 2.0, 'best_params': [{'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}], 'vrank': 8.0, 'score': 4.979314486759797+/-0.02373848095764576, 'tuning': {'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'scores': array([-0.00899936, -0.00882299, -0.00854552, -0.00934451, -0.00855545]), 'hrank': 1.0, 'best_params': [{'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}], 'vrank': 8.0, 'score': -0.008853564088273671+/-0.0001337129401763583, 'tuning': {'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | {'data': {'vrank': 8.0}}    |

|   # | Info                                                              | CV(Boston, linearized_log_loss)   | CV(Boston, gneiting_loss)   |
|----:|:------------------------------------------------------------------|:----------------------------------|:----------------------------|
|   0 | norm(p=RF, s=Min(RE(point, RF, squared_error), min=0))            | (2) 2.59+/-0.09*                  | (1) -0.1177+/-0.0018*       |
|   1 | norm(p=RF, s=Min(RE(point, LR, squared_error), min=0))            | (1) 2.57+/-0.07*                  | (3) -0.106+/-0.006*         |
|   2 | norm(p=RF, s=Min(RE(point, {Scaling, GP}, squared_error), min=0)) | (3) 2.74+/-0.09*                  | (2) -0.112+/-0.004*         |
|   3 | norm(p=RF, s=RE(point, {Scaling, GP}, squared_error))             | (4) 2.84+/-0.10*                  | (4) -0.104+/-0.006*         |
|   4 | norm(p=RF, s=RE(point, C(std(y)), squared_error))                 | (5) 2.97+/-0.12*                  | (6) -0.077+/-0.011*         |
|   5 | norm(p=RF, s=RE(point, RF, squared_error))                        | (7) 3.29+/-0.14*                  | (5) -0.082+/-0.016*         |
|   6 | norm(p=RF, s=Min(RE(point, C(std(y)), squared_error), min=0))     | (6) 2.98+/-0.17*                  | (7) -0.064+/-0.005*         |
|   7 | norm(p=RF, s=RE(point, LR, squared_error))                        | (8) 3.97+/-0.20*                  | (8) 0.09+/-0.07*            |

\begin{tabular}{rlll}
\hline
   \# & Info                                                              & CV(Boston, linearized\_log\_loss)   & CV(Boston, $L_{g}$)   \\
\hline
   0 & norm(p=RF, s=Min(RE(point, RF, squared\_error), min=0))            & (2) 2.59+/-0.09*                  & (1) -0.1177+/-0.0018*       \\
   1 & norm(p=RF, s=Min(RE(point, LR, squared\_error), min=0))            & (1) 2.57+/-0.07*                  & (3) -0.106+/-0.006*         \\
   2 & norm(p=RF, s=Min(RE(point, \{Scaling, GP\}, squared\_error), min=0)) & (3) 2.74+/-0.09*                  & (2) -0.112+/-0.004*         \\
   3 & norm(p=RF, s=RE(point, \{Scaling, GP\}, squared\_error))             & (4) 2.84+/-0.10*                  & (4) -0.104+/-0.006*         \\
   4 & norm(p=RF, s=RE(point, C(std(y)), squared\_error))                 & (5) 2.97+/-0.12*                  & (6) -0.077+/-0.011*         \\
   5 & norm(p=RF, s=RE(point, RF, squared\_error))                        & (7) 3.29+/-0.14*                  & (5) -0.082+/-0.016*         \\
   6 & norm(p=RF, s=Min(RE(point, C(std(y)), squared\_error), min=0))     & (6) 2.98+/-0.17*                  & (7) -0.064+/-0.005*         \\
   7 & norm(p=RF, s=RE(point, LR, squared\_error))                        & (8) 3.97+/-0.20*                  & (8) 0.09+/-0.07*            \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | CV(Boston, gneiting_loss)   |
|:-----------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'), min=0))", 'group': 'residual_min_RF', 'description': 'norm(p=RF, s=Min(RE(point, RF, squared_error), min=0))'}, 'view': InfoView} | {'data': {'scores': array([ 2.90881095,  2.36217296,  2.44785221,  2.52119072,  2.7124277 ]), 'hrank': 2.0, 'best_params': [{'point__n_estimators': 20, 'std__minimum': 2, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 20}, {'point__n_estimators': 20, 'std__minimum': 2, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 20}, {'point__n_estimators': 20, 'std__minimum': 2, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20}, {'point__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 20}, {'point__n_estimators': 30, 'std__minimum': 4, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 20}], 'vrank': 2.0, 'score': 2.590490911234201+/-0.08797127524902643, 'tuning': {'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'scores': array([-0.11786289, -0.11148123, -0.11618631, -0.11948942, -0.12339905]), 'hrank': 1.0, 'best_params': [{'point__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None}, {'point__n_estimators': 20, 'std__minimum': 2, 'point__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 20}, {'point__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20}, {'point__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 20}, {'point__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None}], 'vrank': 1.0, 'score': -0.11768377807939942+/-0.0017512361779857474, 'tuning': {'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'vrank': 1.5}}    |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'), min=0))", 'group': 'residual_min_RF', 'description': 'norm(p=RF, s=Min(RE(point, LR, squared_error), min=0))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                              | {'data': {'scores': array([ 2.56939299,  2.34251169,  2.60146612,  2.82577571,  2.51334735]), 'hrank': 2.0, 'best_params': [{'point__n_estimators': 30, 'point__max_depth': 10, 'std__minimum': 2}, {'point__n_estimators': 30, 'point__max_depth': 20, 'std__minimum': 2}, {'point__n_estimators': 30, 'point__max_depth': 20, 'std__minimum': 2}, {'point__n_estimators': 30, 'point__max_depth': 10, 'std__minimum': 4}, {'point__n_estimators': 20, 'point__max_depth': None, 'std__minimum': 2}], 'vrank': 1.0, 'score': 2.570498772234413+/-0.06967665613365616, 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | {'data': {'scores': array([-0.09992563, -0.13078227, -0.09879236, -0.11193335, -0.08952914]), 'hrank': 1.0, 'best_params': [{'point__n_estimators': 20, 'point__max_depth': 10, 'std__minimum': 2}, {'point__n_estimators': 30, 'point__max_depth': None, 'std__minimum': 2}, {'point__n_estimators': 20, 'point__max_depth': None, 'std__minimum': 2}, {'point__n_estimators': 30, 'point__max_depth': 20, 'std__minimum': 2}, {'point__n_estimators': 20, 'point__max_depth': None, 'std__minimum': 2}], 'vrank': 3.0, 'score': -0.10619254873215989+/-0.006353950798950308, 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'vrank': 2.0}}    |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'), min=0))", 'group': 'residual_min_RF', 'description': 'norm(p=RF, s=Min(RE(point, {Scaling, GP}, squared_error), min=0))'}, 'view': InfoView}                                                                     | {'data': {'scores': array([ 2.57784101,  3.09851125,  2.68417769,  2.74710653,  2.57071403]), 'hrank': 2.0, 'best_params': [{'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 30, 'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'point__max_depth': None}, {'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 30, 'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__max_depth': 10}, {'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 30, 'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__max_depth': 10}, {'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 30, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__max_depth': 10}, {'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 20, 'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__max_depth': 20}], 'vrank': 3.0, 'score': 2.735670101407532+/-0.08638437109002015, 'tuning': {'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__n_estimators': [5, 20, 30], 'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__max_depth': [10, 20, None]}}, 'view': ScoreView} | {'data': {'scores': array([-0.10133352, -0.11010949, -0.10843343, -0.11475793, -0.12676589]), 'hrank': 1.0, 'best_params': [{'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 20, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'point__max_depth': None}, {'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 30, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__max_depth': 20}, {'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 20, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__max_depth': None}, {'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 20, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'point__max_depth': None}, {'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 30, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__max_depth': None}], 'vrank': 2.0, 'score': -0.11228005294561645+/-0.0037699543600062985, 'tuning': {'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__n_estimators': [5, 20, 30], 'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__max_depth': [10, 20, None]}}, 'view': ScoreView} | {'data': {'vrank': 2.5}}    |
| {'data': {'index': 3}, 'view': ItemView} | {'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'))", 'group': 'residual_plain_RF', 'description': 'norm(p=RF, s=RE(point, {Scaling, GP}, squared_error))'}, 'view': InfoView}                                                                                           | {'data': {'scores': array([ 2.669145  ,  3.14371862,  3.0341297 ,  2.5277385 ,  2.80293261]), 'hrank': 2.0, 'best_params': [{'point__n_estimators': 5, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'point__n_estimators': 5, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': None, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_mean': False}, {'point__n_estimators': 5, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 20, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_mean': False}, {'point__n_estimators': 5, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'point__n_estimators': 5, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': None, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': False}], 'vrank': 4.0, 'score': 2.8355328889095963+/-0.10156854449995684, 'tuning': {'point__max_depth': [10, 20, None], 'std__residual_estimator__Scaling__with_std': [True, False], 'point__n_estimators': [5, 20, 30], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_mean': [True, False]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                        | {'data': {'scores': array([-0.105833  , -0.12129541, -0.08202814, -0.09730865, -0.11269425]), 'hrank': 1.0, 'best_params': [{'point__n_estimators': 20, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 20, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'point__n_estimators': 20, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': None, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'point__n_estimators': 30, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': None, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_mean': False}, {'point__n_estimators': 20, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': True}, {'point__n_estimators': 30, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': False}], 'vrank': 4.0, 'score': -0.10383189017120573+/-0.006018227527401313, 'tuning': {'point__max_depth': [10, 20, None], 'std__residual_estimator__Scaling__with_std': [True, False], 'point__n_estimators': [5, 20, 30], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_mean': [True, False]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                           | {'data': {'vrank': 4.0}}    |
| {'data': {'index': 4}, 'view': ItemView} | {'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=ResidualEstimator(point, C(std(y)), 'squared_error'))", 'group': 'residual_plain_RF', 'description': 'norm(p=RF, s=RE(point, C(std(y)), squared_error))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'scores': array([ 2.53201477,  2.84315917,  3.26292555,  2.93579996,  3.26130097]), 'hrank': 2.0, 'best_params': [{'point__n_estimators': 20, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': None}], 'vrank': 5.0, 'score': 2.9670400854321377+/-0.1232407607138653, 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | {'data': {'scores': array([-0.04523804, -0.10635373, -0.06331198, -0.06661689, -0.10151916]), 'hrank': 1.0, 'best_params': [{'point__n_estimators': 20, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': None}, {'point__n_estimators': 20, 'point__max_depth': 10}], 'vrank': 6.0, 'score': -0.07660795998307497+/-0.010518658589657984, 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | {'data': {'vrank': 5.5}}    |
| {'data': {'index': 5}, 'view': ItemView} | {'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'))", 'group': 'residual_plain_RF', 'description': 'norm(p=RF, s=RE(point, RF, squared_error))'}, 'view': InfoView}                       | {'data': {'scores': array([ 2.97238153,  3.53748899,  3.55853928,  2.8421792 ,  3.55858321]), 'hrank': 2.0, 'best_params': [{'std__residual_estimator__n_estimators': 30, 'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10}, {'std__residual_estimator__n_estimators': 30, 'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10}, {'std__residual_estimator__n_estimators': 30, 'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10}, {'std__residual_estimator__n_estimators': 20, 'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10}, {'std__residual_estimator__n_estimators': 30, 'point__n_estimators': 5, 'std__residual_estimator__max_depth': 20, 'point__max_depth': 10}], 'vrank': 7.0, 'score': 3.293834443525575+/-0.1423871530741672, 'tuning': {'std__residual_estimator__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'data': {'scores': array([-0.08691807, -0.03273085, -0.05091239, -0.13211542, -0.10570643]), 'hrank': 1.0, 'best_params': [{'std__residual_estimator__n_estimators': 30, 'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10}, {'std__residual_estimator__n_estimators': 20, 'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10}, {'std__residual_estimator__n_estimators': 20, 'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10}, {'std__residual_estimator__n_estimators': 20, 'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10}, {'std__residual_estimator__n_estimators': 20, 'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10}], 'vrank': 5.0, 'score': -0.08167663356424519+/-0.016113476384563983, 'tuning': {'std__residual_estimator__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__residual_estimator__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'data': {'vrank': 6.0}}    |
| {'data': {'index': 6}, 'view': ItemView} | {'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, C(std(y)), 'squared_error'), min=0))", 'group': 'residual_min_RF', 'description': 'norm(p=RF, s=Min(RE(point, C(std(y)), squared_error), min=0))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                          | {'data': {'scores': array([ 2.71788046,  2.6132839 ,  3.21386509,  3.63522063,  2.72404337]), 'hrank': 2.0, 'best_params': [{'point__n_estimators': 30, 'point__max_depth': 20, 'std__minimum': 4}, {'point__n_estimators': 30, 'point__max_depth': 20, 'std__minimum': 2}, {'point__n_estimators': 30, 'point__max_depth': 10, 'std__minimum': 4}, {'point__n_estimators': 20, 'point__max_depth': 20, 'std__minimum': 2}, {'point__n_estimators': 20, 'point__max_depth': 10, 'std__minimum': 2}], 'vrank': 6.0, 'score': 2.980858688468561+/-0.17351707893450924, 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'scores': array([-0.07433483, -0.05299302, -0.06028333, -0.07999672, -0.05041182]), 'hrank': 1.0, 'best_params': [{'point__n_estimators': 30, 'point__max_depth': 20, 'std__minimum': 2}, {'point__n_estimators': 20, 'point__max_depth': None, 'std__minimum': 4}, {'point__n_estimators': 30, 'point__max_depth': 10, 'std__minimum': 2}, {'point__n_estimators': 30, 'point__max_depth': 10, 'std__minimum': 2}, {'point__n_estimators': 30, 'point__max_depth': None, 'std__minimum': 2}], 'vrank': 7.0, 'score': -0.06360394417867583+/-0.0052212080166214574, 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'vrank': 6.5}}    |
| {'data': {'index': 7}, 'view': ItemView} | {'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'))", 'group': 'residual_plain_RF', 'description': 'norm(p=RF, s=RE(point, LR, squared_error))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                    | {'data': {'scores': array([ 3.47661951,  3.90895881,  3.54259574,  4.20739774,  4.69329022]), 'hrank': 2.0, 'best_params': [{'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': 20}], 'vrank': 8.0, 'score': 3.9657724043492415+/-0.20092205382260897, 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | {'data': {'scores': array([-0.09977239,  0.15913085,  0.00454039,  0.34194966,  0.05910857]), 'hrank': 1.0, 'best_params': [{'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': 10}], 'vrank': 8.0, 'score': 0.09299141618273249+/-0.06707731269828932, 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'vrank': 8.0}}    |

|   # | Info                                                                         | CV(Boston, linearized_log_loss)   | CV(Boston, gneiting_loss)   |
|----:|:-----------------------------------------------------------------------------|:----------------------------------|:----------------------------|
|   0 | norm(p={Scaling, GP}, s=Min(RE(point, LR, squared_error), min=0))            | (2) 2.94+/-0.06*                  | (2) -0.1047+/-0.0035*       |
|   1 | norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, squared_error), min=0)) | (4) 3.00+/-0.13*                  | (1) -0.1070+/-0.0026*       |
|   2 | norm(p={Scaling, GP}, s=Min(RE(point, C(std(y)), squared_error), min=0))     | (1) 2.92+/-0.12*                  | (5) -0.1007+/-0.0024*       |
|   3 | norm(p={Scaling, GP}, s=Min(RE(point, RF, squared_error), min=0))            | (3) 2.98+/-0.13*                  | (3) -0.104+/-0.004*         |
|   4 | norm(p={Scaling, GP}, s=RE(point, C(std(y)), squared_error))                 | (5) 3.53+/-0.17*                  | (4) -0.103+/-0.005*         |
|   5 | norm(p={Scaling, GP}, s=RE(point, {Scaling, GP}, squared_error))             | (6) 6.6+/-0.4*                    | (6) -0.006+/-0.007*         |
|   6 | norm(p={Scaling, GP}, s=RE(point, LR, squared_error))                        | (7) 7.6+/-0.5*                    | (8) 0.60+/-0.12*            |
|   7 | norm(p={Scaling, GP}, s=RE(point, RF, squared_error))                        | (8) 9.77+/-0.28*                  | (7) 0.39+/-0.04*            |

\begin{tabular}{rlll}
\hline
   \# & Info                                                                         & CV(Boston, linearized\_log\_loss)   & CV(Boston, $L_{g}$)   \\
\hline
   0 & norm(p=\{Scaling, GP\}, s=Min(RE(point, LR, squared\_error), min=0))            & (2) 2.94+/-0.06*                  & (2) -0.1047+/-0.0035*       \\
   1 & norm(p=\{Scaling, GP\}, s=Min(RE(point, \{Scaling, GP\}, squared\_error), min=0)) & (4) 3.00+/-0.13*                  & (1) -0.1070+/-0.0026*       \\
   2 & norm(p=\{Scaling, GP\}, s=Min(RE(point, C(std(y)), squared\_error), min=0))     & (1) 2.92+/-0.12*                  & (5) -0.1007+/-0.0024*       \\
   3 & norm(p=\{Scaling, GP\}, s=Min(RE(point, RF, squared\_error), min=0))            & (3) 2.98+/-0.13*                  & (3) -0.104+/-0.004*         \\
   4 & norm(p=\{Scaling, GP\}, s=RE(point, C(std(y)), squared\_error))                 & (5) 3.53+/-0.17*                  & (4) -0.103+/-0.005*         \\
   5 & norm(p=\{Scaling, GP\}, s=RE(point, \{Scaling, GP\}, squared\_error))             & (6) 6.6+/-0.4*                    & (6) -0.006+/-0.007*         \\
   6 & norm(p=\{Scaling, GP\}, s=RE(point, LR, squared\_error))                        & (7) 7.6+/-0.5*                    & (8) 0.60+/-0.12*            \\
   7 & norm(p=\{Scaling, GP\}, s=RE(point, RF, squared\_error))                        & (8) 9.77+/-0.28*                  & (7) 0.39+/-0.04*            \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | CV(Boston, gneiting_loss)   |
|:-----------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'), min=0))", 'group': 'residual_min_GP', 'description': 'norm(p={Scaling, GP}, s=Min(RE(point, LR, squared_error), min=0))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                              | {'data': {'scores': array([ 2.73096952,  3.09688694,  3.10025025,  2.84524685,  2.94377697]), 'hrank': 2.0, 'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False, 'std__minimum': 4}, {'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 4}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 4}, {'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 4}, {'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 4}], 'vrank': 2.0, 'score': 2.9434261055174327+/-0.06416264618333059, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'data': {'scores': array([-0.09454428, -0.09723139, -0.10581163, -0.11295701, -0.1130556 ]), 'hrank': 1.0, 'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 2}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 2}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 2}, {'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 2}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False, 'std__minimum': 2}], 'vrank': 2.0, 'score': -0.10471998041719703+/-0.003453385943824936, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | {'data': {'vrank': 2.0}}    |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'), min=0))", 'group': 'residual_min_GP', 'description': 'norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, squared_error), min=0))'}, 'view': InfoView}                                                                     | {'data': {'scores': array([ 3.45979072,  2.81138936,  2.5971925 ,  2.95774874,  3.17612408]), 'hrank': 2.0, 'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09}], 'vrank': 4.0, 'score': 3.000449079139716+/-0.13297206015624272, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__Scaling__with_mean': [True, False], 'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}}, 'view': ScoreView} | {'data': {'scores': array([-0.10383768, -0.09839463, -0.10708134, -0.11541258, -0.11004072]), 'hrank': 1.0, 'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__Scaling__with_mean': False, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__Scaling__with_mean': True, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_mean': True, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__Scaling__with_mean': False, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_mean': False, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.1}], 'vrank': 1.0, 'score': -0.10695339038175082+/-0.0025617649397809686, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__Scaling__with_mean': [True, False], 'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}}, 'view': ScoreView} | {'data': {'vrank': 2.5}}    |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, C(std(y)), 'squared_error'), min=0))", 'group': 'residual_min_GP', 'description': 'norm(p={Scaling, GP}, s=Min(RE(point, C(std(y)), squared_error), min=0))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                          | {'data': {'scores': array([ 2.76823712,  3.22494853,  2.79459716,  3.22337341,  2.58356484]), 'hrank': 2.0, 'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 4}, {'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 4}, {'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 4}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 4}, {'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 4}], 'vrank': 1.0, 'score': 2.9189442115233235+/-0.11609822040569695, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | {'data': {'scores': array([-0.09745693, -0.10797707, -0.09644539, -0.09548979, -0.10619093]), 'hrank': 1.0, 'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 2}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 2}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False, 'std__minimum': 2}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 2}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__minimum': 2}], 'vrank': 5.0, 'score': -0.1007120237025588+/-0.002356869703394341, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False], 'std__minimum': [2, 4, 8, 16, 32]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'vrank': 3.0}}    |
| {'data': {'index': 3}, 'view': ItemView} | {'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'), min=0))", 'group': 'residual_min_GP', 'description': 'norm(p={Scaling, GP}, s=Min(RE(point, RF, squared_error), min=0))'}, 'view': InfoView} | {'data': {'scores': array([ 2.92448931,  2.62407539,  3.43218085,  3.19314707,  2.73525681]), 'hrank': 2.0, 'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5, 'point__Scaling__with_mean': False, 'std__minimum': 4, 'std__estimator__residual_estimator__max_depth': 10}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'std__estimator__residual_estimator__max_depth': 20}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'std__estimator__residual_estimator__max_depth': 20}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'std__estimator__residual_estimator__max_depth': 20}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5, 'point__Scaling__with_mean': False, 'std__minimum': 4, 'std__estimator__residual_estimator__max_depth': 20}], 'vrank': 3.0, 'score': 2.9818298830853474+/-0.1325964468012863, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__Scaling__with_mean': [True, False], 'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | {'data': {'scores': array([-0.10574449, -0.09442843, -0.12255453, -0.09587068, -0.10298375]), 'hrank': 1.0, 'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 20, 'point__Scaling__with_mean': True, 'std__minimum': 2, 'std__estimator__residual_estimator__max_depth': 20}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 20, 'point__Scaling__with_mean': True, 'std__minimum': 2, 'std__estimator__residual_estimator__max_depth': 20}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5, 'point__Scaling__with_mean': False, 'std__minimum': 2, 'std__estimator__residual_estimator__max_depth': 10}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5, 'point__Scaling__with_mean': False, 'std__minimum': 2, 'std__estimator__residual_estimator__max_depth': 20}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5, 'point__Scaling__with_mean': True, 'std__minimum': 2, 'std__estimator__residual_estimator__max_depth': None}], 'vrank': 3.0, 'score': -0.1043163773779225+/-0.004496873303879055, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__Scaling__with_mean': [True, False], 'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'data': {'vrank': 3.0}}    |
| {'data': {'index': 4}, 'view': ItemView} | {'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=ResidualEstimator(point, C(std(y)), 'squared_error'))", 'group': 'residual_plain_GP', 'description': 'norm(p={Scaling, GP}, s=RE(point, C(std(y)), squared_error))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'scores': array([ 3.79718916,  3.0500489 ,  3.21583991,  4.08439051,  3.52458607]), 'hrank': 2.0, 'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True}], 'vrank': 5.0, 'score': 3.534410910313337+/-0.16825225607627636, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'data': {'scores': array([-0.08338497, -0.11501507, -0.10217152, -0.10759634, -0.10878292]), 'hrank': 1.0, 'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}], 'vrank': 4.0, 'score': -0.10339016669713035+/-0.004831583608189208, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'vrank': 4.5}}    |
| {'data': {'index': 5}, 'view': ItemView} | {'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'))", 'group': 'residual_plain_GP', 'description': 'norm(p={Scaling, GP}, s=RE(point, {Scaling, GP}, squared_error))'}, 'view': InfoView}                                                                                           | {'data': {'scores': array([ 7.53968739,  6.93290899,  7.46639864,  5.53930943,  5.31365546]), 'hrank': 2.0, 'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}], 'vrank': 6.0, 'score': 6.558391983312302+/-0.4249977897943183, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False], 'std__residual_estimator__Scaling__with_std': [True, False], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_mean': [True, False]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                               | {'data': {'scores': array([-0.01371268, -0.02860733,  0.00218356,  0.01933776, -0.00820457]), 'hrank': 1.0, 'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}], 'vrank': 6.0, 'score': -0.005800652119032984+/-0.007167178210491074, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False], 'std__residual_estimator__Scaling__with_std': [True, False], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_mean': [True, False]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                            | {'data': {'vrank': 6.0}}    |
| {'data': {'index': 6}, 'view': ItemView} | {'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'))", 'group': 'residual_plain_GP', 'description': 'norm(p={Scaling, GP}, s=RE(point, LR, squared_error))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                    | {'data': {'scores': array([ 6.79705168,  8.12018178,  6.76006217,  7.04763011,  9.49036317]), 'hrank': 2.0, 'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}], 'vrank': 7.0, 'score': 7.643057780636798+/-0.46862036571855065, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'data': {'scores': array([ 0.2950273 ,  0.44190925,  0.66409255,  1.06328662,  0.52879247]), 'hrank': 1.0, 'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': False, 'point__Scaling__with_mean': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'point__Scaling__with_mean': False}], 'vrank': 8.0, 'score': 0.5986216394417487+/-0.11692807937521361, 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'point__Scaling__with_mean': [True, False]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'vrank': 7.5}}    |
| {'data': {'index': 7}, 'view': ItemView} | {'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'))", 'group': 'residual_plain_GP', 'description': 'norm(p={Scaling, GP}, s=RE(point, RF, squared_error))'}, 'view': InfoView}                       | {'data': {'scores': array([  9.58164374,  10.1173126 ,   8.77941863,   9.73524921,  10.65559245]), 'hrank': 2.0, 'best_params': [{'std__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__residual_estimator__max_depth': 20, 'point__Scaling__with_mean': True}, {'std__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__residual_estimator__max_depth': None, 'point__Scaling__with_mean': True}, {'std__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__residual_estimator__max_depth': None, 'point__Scaling__with_mean': True}, {'std__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_mean': True}, {'std__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__residual_estimator__max_depth': None, 'point__Scaling__with_mean': True}], 'vrank': 8.0, 'score': 9.773843325179707+/-0.2773274839047966, 'tuning': {'std__residual_estimator__n_estimators': [5, 20, 30], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'std__residual_estimator__max_depth': [10, 20, None], 'point__Scaling__with_mean': [True, False]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'scores': array([ 0.54470448,  0.37616856,  0.24205422,  0.35390085,  0.43140569]), 'hrank': 1.0, 'best_params': [{'std__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_mean': False}, {'std__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__residual_estimator__max_depth': 20, 'point__Scaling__with_mean': False}, {'std__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_mean': True}, {'std__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_mean': True}, {'std__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_mean': True}], 'vrank': 7.0, 'score': 0.38964675960962547+/-0.044285299834127406, 'tuning': {'std__residual_estimator__n_estimators': [5, 20, 30], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'std__residual_estimator__max_depth': [10, 20, None], 'point__Scaling__with_mean': [True, False]}}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'data': {'vrank': 7.5}}    |

|   # | Info                    | CV(Boston, linearized_log_loss)   | CV(Boston, gneiting_loss)   |
|----:|:------------------------|:----------------------------------|:----------------------------|
|   0 | norm(p=s={Scaling, GP}) | (1) 2.95+/-0.09*                  | (1) -0.094+/-0.008*         |
|   1 | norm(p=s={Scaling, GP}) | (2) 9.2+/-0.5*                    | (2) 0.146+/-0.007*          |

\begin{tabular}{rlll}
\hline
   \# & Info                    & CV(Boston, linearized\_log\_loss)   & CV(Boston, $L_{g}$)   \\
\hline
   0 & norm(p=s=\{Scaling, GP\}) & (1) 2.95+/-0.09*                  & (1) -0.094+/-0.008*         \\
   1 & norm(p=s=\{Scaling, GP\}) & (2) 9.2+/-0.5*                    & (2) 0.146+/-0.007*          \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                 | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | CV(Boston, gneiting_loss)   |
|:-----------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'repr': "norm(p=s=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressorSTD(alpha=1e-10, copy_X_train=True, kernel=None,\n              n_restarts_optimizer=0, normalize_y=True,\n              optimizer='fmin_l_bfgs_b', random_state=None))]))", 'group': 'gp', 'description': 'norm(p=s={Scaling, GP})'}, 'view': InfoView}        | {'data': {'scores': array([ 2.87316606,  2.81560766,  3.31943162,  2.94912737,  2.80684114]), 'hrank': 2.0, 'best_params': [{'point_std__Scaling__with_std': True, 'std__minimum': 4, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': False}, {'point_std__Scaling__with_std': True, 'std__minimum': 4, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False}, {'point_std__Scaling__with_std': True, 'std__minimum': 4, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True}, {'point_std__Scaling__with_std': True, 'std__minimum': 4, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True}, {'point_std__Scaling__with_std': True, 'std__minimum': 4, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True}], 'vrank': 1.0, 'score': 2.952834769446009+/-0.08506456790401637, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [2, 4, 8, 16, 32], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}}, 'view': ScoreView} | {'data': {'scores': array([-0.07842944, -0.11253198, -0.07317219, -0.11423459, -0.09224636]), 'hrank': 1.0, 'best_params': [{'point_std__Scaling__with_std': True, 'std__minimum': 2, 'point_std__GP__alpha': 0.01, 'point_std__Scaling__with_mean': True}, {'point_std__Scaling__with_std': True, 'std__minimum': 2, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True}, {'point_std__Scaling__with_std': True, 'std__minimum': 2, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False}, {'point_std__Scaling__with_std': True, 'std__minimum': 2, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True}, {'point_std__Scaling__with_std': True, 'std__minimum': 2, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True}], 'vrank': 1.0, 'score': -0.09412291246220789+/-0.007568652348737943, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'std__minimum': [2, 4, 8, 16, 32], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}}, 'view': ScoreView} | {'data': {'vrank': 1.0}}    |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'repr': "norm(p=s=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressorSTD(alpha=1e-10, copy_X_train=True, kernel=None,\n              n_restarts_optimizer=0, normalize_y=True,\n              optimizer='fmin_l_bfgs_b', random_state=None))]))", 'group': 'gp_no_min', 'description': 'norm(p=s={Scaling, GP})'}, 'view': InfoView} | {'data': {'scores': array([  7.97725286,  10.89401563,   9.7132381 ,   7.91587807,   9.29136851]), 'hrank': 2.0, 'best_params': [{'point_std__Scaling__with_std': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True}, {'point_std__Scaling__with_std': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True}, {'point_std__Scaling__with_std': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False}, {'point_std__Scaling__with_std': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True}, {'point_std__Scaling__with_std': True, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True}], 'vrank': 2.0, 'score': 9.158350635996271+/-0.5010731223035677, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}}, 'view': ScoreView}                                                                                                                                   | {'data': {'scores': array([ 0.14633858,  0.13936443,  0.16981768,  0.12111352,  0.15259776]), 'hrank': 1.0, 'best_params': [{'point_std__Scaling__with_std': False, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': False}, {'point_std__Scaling__with_std': False, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True}, {'point_std__Scaling__with_std': False, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True}, {'point_std__Scaling__with_std': False, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True}, {'point_std__Scaling__with_std': False, 'point_std__GP__alpha': 0.1, 'point_std__Scaling__with_mean': True}], 'vrank': 2.0, 'score': 0.14584639363623603+/-0.007139123136315869, 'tuning': {'point_std__GP__alpha': [1e-09, 0.1, 0.01], 'point_std__Scaling__with_mean': [True, False], 'point_std__Scaling__with_std': [True, False]}}, 'view': ScoreView}                                                                                                                                | {'data': {'vrank': 2.0}}    |


==> data/results_min_comparison_full.txt <==

|   # | Info                                                              | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:------------------------------------------------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | norm(p=LR, s=Min(RE(point, {Scaling, GP}, squared_error), min=0)) | (1) 2.75+/-0.05*                  | (2) 5.41+/-0.06*                    | (2) 8.669+/-0.006*               | (3) 1.892+/-0.022*                |
|   1 | norm(p=LR, s=RE(point, RF, squared_error))                        | (2) 2.75+/-0.05*                  | (7) 5.46+/-0.06*                    | (1) 8.669+/-0.030*               | (2) 1.890+/-0.022*                |
|   2 | norm(p=LR, s=Min(RE(point, LR, squared_error), min=0))            | (4) 2.93+/-0.04*                  | (1) 5.398+/-0.024*                  | (5) 8.687+/-0.023*               | (5) 2.39+/-0.04*                  |
|   3 | norm(p=LR, s=Min(RE(point, RF, squared_error), min=0))            | (3) 2.78+/-0.04*                  | (6) 5.46+/-0.05*                    | (6) 8.69+/-0.04*                 | (1) 1.888+/-0.029*                |
|   4 | norm(p=LR, s=RE(point, {Scaling, GP}, squared_error))             | (5) 2.99+/-0.15*                  | (4) 5.440+/-0.030*                  | (4) 8.678+/-0.033*               | (4) 1.919+/-0.020*                |
|   5 | norm(p=LR, s=RE(point, C(std(y)), squared_error))                 | (7) 3.162+/-0.017                 | (3) 5.432+/-0.021                   | (7) 8.71+/-0.04                  | (6) 2.593+/-0.015                 |
|   6 | norm(p=LR, s=RE(point, LR, squared_error))                        | (6) 3.10+/-0.10                   | (8) 5.465+/-0.027                   | (3) 8.678+/-0.022                | (8) 2.61+/-0.08                   |
|   7 | norm(p=LR, s=Min(RE(point, C(std(y)), squared_error), min=0))     | (8) 3.166+/-0.024*                | (5) 5.441+/-0.020*                  | (8) 8.718+/-0.030*               | (7) 2.596+/-0.009*                |

\begin{tabular}{rlllll}
\hline
   \# & Info                                                              & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=LR, s=Min(RE(point, \{Scaling, GP\}, squared\_error), min=0)) & (1) 2.75+/-0.05*                  & (2) 5.41+/-0.06*                    & (2) 8.669+/-0.006*               & (3) 1.892+/-0.022*                \\
   1 & norm(p=LR, s=RE(point, RF, squared\_error))                        & (2) 2.75+/-0.05*                  & (7) 5.46+/-0.06*                    & (1) 8.669+/-0.030*               & (2) 1.890+/-0.022*                \\
   2 & norm(p=LR, s=Min(RE(point, LR, squared\_error), min=0))            & (4) 2.93+/-0.04*                  & (1) 5.398+/-0.024*                  & (5) 8.687+/-0.023*               & (5) 2.39+/-0.04*                  \\
   3 & norm(p=LR, s=Min(RE(point, RF, squared\_error), min=0))            & (3) 2.78+/-0.04*                  & (6) 5.46+/-0.05*                    & (6) 8.69+/-0.04*                 & (1) 1.888+/-0.029*                \\
   4 & norm(p=LR, s=RE(point, \{Scaling, GP\}, squared\_error))             & (5) 2.99+/-0.15*                  & (4) 5.440+/-0.030*                  & (4) 8.678+/-0.033*               & (4) 1.919+/-0.020*                \\
   5 & norm(p=LR, s=RE(point, C(std(y)), squared\_error))                 & (7) 3.162+/-0.017                 & (3) 5.432+/-0.021                   & (7) 8.71+/-0.04                  & (6) 2.593+/-0.015                 \\
   6 & norm(p=LR, s=RE(point, LR, squared\_error))                        & (6) 3.10+/-0.10                   & (8) 5.465+/-0.027                   & (3) 8.678+/-0.022                & (8) 2.61+/-0.08                   \\
   7 & norm(p=LR, s=Min(RE(point, C(std(y)), squared\_error), min=0))     & (8) 3.166+/-0.024*                & (5) 5.441+/-0.020*                  & (8) 8.718+/-0.030*               & (7) 2.596+/-0.009*                \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                   | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'view': ItemView, 'data': {'index': 0}} | {'view': InfoView, 'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'), min=0))", 'description': 'norm(p=LR, s=Min(RE(point, {Scaling, GP}, squared_error), min=0))', 'group': 'residual_min_LR'}}                                                                     | {'view': ScoreView, 'data': {'best_params': [{'std__estimator__residual_estimator__Scaling__with_std': True, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__GP__alpha': 0.1}], 'vrank': 1.0, 'score': 2.7464844991801702+/-0.04879469500715378, 'hrank': 2.0, 'scores': array([ 2.59874298,  2.71212049,  2.93279388,  2.7743375 ,  2.71442765]), 'tuning': {'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}}} | {'view': ScoreView, 'data': {'best_params': [{'std__estimator__residual_estimator__Scaling__with_std': False, 'std__minimum': 0, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'std__estimator__residual_estimator__Scaling__with_std': False, 'std__minimum': 32, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'std__estimator__residual_estimator__Scaling__with_std': False, 'std__minimum': 32, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'std__estimator__residual_estimator__Scaling__with_std': False, 'std__minimum': 32, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'std__estimator__residual_estimator__Scaling__with_std': False, 'std__minimum': 32, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__GP__alpha': 0.01}], 'vrank': 2.0, 'score': 5.405716979175361+/-0.05873466465982593, 'hrank': 3.0, 'scores': array([ 5.27381527,  5.28951075,  5.63221271,  5.46015915,  5.37288701]), 'tuning': {'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}}} | {'view': ScoreView, 'data': {'best_params': [{'std__estimator__residual_estimator__Scaling__with_std': False, 'std__minimum': 0, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'std__estimator__residual_estimator__Scaling__with_std': False, 'std__minimum': 0, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'std__estimator__residual_estimator__Scaling__with_std': False, 'std__minimum': 0, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__GP__alpha': 0.1}, {'std__estimator__residual_estimator__Scaling__with_std': False, 'std__minimum': 0, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__GP__alpha': 0.01}, {'std__estimator__residual_estimator__Scaling__with_std': False, 'std__minimum': 0, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__GP__alpha': 0.1}], 'vrank': 2.0, 'score': 8.669322586080103+/-0.0060647260176835424, 'hrank': 4.0, 'scores': array([ 8.6673484 ,  8.69036345,  8.65520184,  8.65541982,  8.67827942]), 'tuning': {'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}}} | {'view': ScoreView, 'data': {'best_params': [{'std__estimator__residual_estimator__Scaling__with_std': False, 'std__minimum': 0, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__minimum': 0, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'std__estimator__residual_estimator__Scaling__with_std': False, 'std__minimum': 0, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'std__estimator__residual_estimator__Scaling__with_std': True, 'std__minimum': 0, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09}, {'std__estimator__residual_estimator__Scaling__with_std': False, 'std__minimum': 0, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09}], 'vrank': 3.0, 'score': 1.891842114412826+/-0.022193494028201036, 'hrank': 1.0, 'scores': array([ 1.91518648,  1.83943024,  1.95065626,  1.92756663,  1.82637096]), 'tuning': {'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}}} | {'data': {'vrank': 2.0}}          |
| {'view': ItemView, 'data': {'index': 1}} | {'view': InfoView, 'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'))", 'description': 'norm(p=LR, s=RE(point, RF, squared_error))', 'group': 'residual_plain_LR'}}                       | {'view': ScoreView, 'data': {'best_params': [{'std__residual_estimator__max_depth': None, 'std__residual_estimator__n_estimators': 30}, {'std__residual_estimator__max_depth': None, 'std__residual_estimator__n_estimators': 30}, {'std__residual_estimator__max_depth': 10, 'std__residual_estimator__n_estimators': 30}, {'std__residual_estimator__max_depth': 20, 'std__residual_estimator__n_estimators': 20}, {'std__residual_estimator__max_depth': 20, 'std__residual_estimator__n_estimators': 20}], 'vrank': 2.0, 'score': 2.749816274725542+/-0.048293196582395344, 'hrank': 2.0, 'scores': array([ 2.87065435,  2.78464174,  2.80443189,  2.55140387,  2.73794953]), 'tuning': {'std__residual_estimator__max_depth': [10, 20, None], 'std__residual_estimator__n_estimators': [5, 20, 30]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'best_params': [{'std__residual_estimator__max_depth': 10, 'std__residual_estimator__n_estimators': 30}, {'std__residual_estimator__max_depth': 20, 'std__residual_estimator__n_estimators': 20}, {'std__residual_estimator__max_depth': 10, 'std__residual_estimator__n_estimators': 30}, {'std__residual_estimator__max_depth': 20, 'std__residual_estimator__n_estimators': 20}, {'std__residual_estimator__max_depth': 20, 'std__residual_estimator__n_estimators': 30}], 'vrank': 7.0, 'score': 5.4641977309418035+/-0.0610131381406341, 'hrank': 3.0, 'scores': array([ 5.47586395,  5.71036762,  5.4480327 ,  5.30550984,  5.38121455]), 'tuning': {'std__residual_estimator__max_depth': [10, 20, None], 'std__residual_estimator__n_estimators': [5, 20, 30]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'view': ScoreView, 'data': {'best_params': [{'std__residual_estimator__max_depth': 10, 'std__residual_estimator__n_estimators': 30}, {'std__residual_estimator__max_depth': 10, 'std__residual_estimator__n_estimators': 30}, {'std__residual_estimator__max_depth': 10, 'std__residual_estimator__n_estimators': 30}, {'std__residual_estimator__max_depth': 10, 'std__residual_estimator__n_estimators': 30}, {'std__residual_estimator__max_depth': 10, 'std__residual_estimator__n_estimators': 30}], 'vrank': 1.0, 'score': 8.669186225206772+/-0.03008113382341365, 'hrank': 4.0, 'scores': array([ 8.64245174,  8.59669624,  8.61765508,  8.70827873,  8.78084934]), 'tuning': {'std__residual_estimator__max_depth': [10, 20, None], 'std__residual_estimator__n_estimators': [5, 20, 30]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'view': ScoreView, 'data': {'best_params': [{'std__residual_estimator__max_depth': 10, 'std__residual_estimator__n_estimators': 30}, {'std__residual_estimator__max_depth': 10, 'std__residual_estimator__n_estimators': 30}, {'std__residual_estimator__max_depth': None, 'std__residual_estimator__n_estimators': 5}, {'std__residual_estimator__max_depth': 20, 'std__residual_estimator__n_estimators': 5}, {'std__residual_estimator__max_depth': 10, 'std__residual_estimator__n_estimators': 30}], 'vrank': 2.0, 'score': 1.8904883877902854+/-0.022375688648183557, 'hrank': 1.0, 'scores': array([ 1.86903666,  1.87562438,  1.89550562,  1.98137294,  1.83090234]), 'tuning': {'std__residual_estimator__max_depth': [10, 20, None], 'std__residual_estimator__n_estimators': [5, 20, 30]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | {'data': {'vrank': 3.0}}          |
| {'view': ItemView, 'data': {'index': 2}} | {'view': InfoView, 'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'), min=0))", 'description': 'norm(p=LR, s=Min(RE(point, LR, squared_error), min=0))', 'group': 'residual_min_LR'}}                                                                                                                                                                                                                                                                                              | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}], 'vrank': 4.0, 'score': 2.926817587593832+/-0.04455461468648227, 'hrank': 2.0, 'scores': array([ 2.91611403,  3.10285906,  2.92223718,  2.7936174 ,  2.89926026]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}], 'vrank': 1.0, 'score': 5.3976499029718985+/-0.023579161123667768, 'hrank': 3.0, 'scores': array([ 5.43932611,  5.47476396,  5.33137519,  5.35648143,  5.38630283]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}], 'vrank': 5.0, 'score': 8.687463059374718+/-0.02281531154693867, 'hrank': 4.0, 'scores': array([ 8.68846491,  8.70524932,  8.76411147,  8.60607684,  8.67341276]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}], 'vrank': 5.0, 'score': 2.3919999090884723+/-0.03916190851841654, 'hrank': 1.0, 'scores': array([ 2.55537089,  2.32215666,  2.3972126 ,  2.37321738,  2.31204201]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'data': {'vrank': 3.75}}         |
| {'view': ItemView, 'data': {'index': 3}} | {'view': InfoView, 'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'), min=0))", 'description': 'norm(p=LR, s=Min(RE(point, RF, squared_error), min=0))', 'group': 'residual_min_LR'}} | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 2, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 20}, {'std__minimum': 2, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': None}, {'std__minimum': 0, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 20}, {'std__minimum': 0, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 2, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 20}], 'vrank': 3.0, 'score': 2.7805006946276967+/-0.040693491019770316, 'hrank': 2.0, 'scores': array([ 2.91727129,  2.84951033,  2.73889233,  2.66151609,  2.73531343]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 32, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None}, {'std__minimum': 4, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None}, {'std__minimum': 8, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 8, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 1, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 20}], 'vrank': 6.0, 'score': 5.456820222892434+/-0.04607342136932339, 'hrank': 3.0, 'scores': array([ 5.61410836,  5.33802598,  5.36362503,  5.43924918,  5.52909255]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 1, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 8, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 4, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 4, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 4, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10}], 'vrank': 6.0, 'score': 8.688653844770934+/-0.03639674008468967, 'hrank': 4.0, 'scores': array([ 8.65245329,  8.72097999,  8.82053551,  8.57377338,  8.67552705]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 0, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20}, {'std__minimum': 0, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 20}, {'std__minimum': 0, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 0, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 0, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None}], 'vrank': 1.0, 'score': 1.8882826086536704+/-0.029495443820815436, 'hrank': 1.0, 'scores': array([ 2.0126523 ,  1.895857  ,  1.82807384,  1.85603876,  1.84879113]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'vrank': 4.0}}          |
| {'view': ItemView, 'data': {'index': 4}} | {'view': InfoView, 'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'))", 'description': 'norm(p=LR, s=RE(point, {Scaling, GP}, squared_error))', 'group': 'residual_plain_LR'}}                                                                                           | {'view': ScoreView, 'data': {'best_params': [{'std__residual_estimator__Scaling__with_std': True, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': False}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': True, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': True}], 'vrank': 5.0, 'score': 2.9941244328833685+/-0.15124909080248472, 'hrank': 2.0, 'scores': array([ 2.69749347,  3.62961731,  2.7532207 ,  3.03797195,  2.85231874]), 'tuning': {'std__residual_estimator__Scaling__with_std': [True, False], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_mean': [True, False]}}}                                                                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'best_params': [{'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': False}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_mean': True}], 'vrank': 4.0, 'score': 5.4398126545488825+/-0.030439425731738246, 'hrank': 3.0, 'scores': array([ 5.33837524,  5.5247188 ,  5.48812798,  5.46150971,  5.38633154]), 'tuning': {'std__residual_estimator__Scaling__with_std': [True, False], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_mean': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                | {'view': ScoreView, 'data': {'best_params': [{'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': False}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_mean': False}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_mean': False}], 'vrank': 4.0, 'score': 8.677874582573482+/-0.03322013315339218, 'hrank': 4.0, 'scores': array([ 8.56458757,  8.71258193,  8.71647129,  8.62282655,  8.77290559]), 'tuning': {'std__residual_estimator__Scaling__with_std': [True, False], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_mean': [True, False]}}}                                                                                                                                                                                                                                                                                                                                            | {'view': ScoreView, 'data': {'best_params': [{'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': True, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': False}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': True}, {'std__residual_estimator__Scaling__with_std': True, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_mean': False}], 'vrank': 4.0, 'score': 1.9194103815318062+/-0.019538505204016048, 'hrank': 1.0, 'scores': array([ 1.92085862,  1.86809578,  1.87653109,  1.9853923 ,  1.94617411]), 'tuning': {'std__residual_estimator__Scaling__with_std': [True, False], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_mean': [True, False]}}}                                                                                                                                                                                                                                                                                                                                        | {'data': {'vrank': 4.25}}         |
| {'view': ItemView, 'data': {'index': 5}} | {'view': InfoView, 'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=ResidualEstimator(point, C(std(y)), 'squared_error'))", 'description': 'norm(p=LR, s=RE(point, C(std(y)), squared_error))', 'group': 'residual_plain_LR'}}                                                                                                                                                                                                                                                                                                                                                                                | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 7.0, 'score': 3.1623258540331234+/-0.017352650555541457, 'hrank': 2.0, 'scores': array([ 3.16677882,  3.23016196,  3.14327887,  3.11197562,  3.159434  ]), 'tuning': None}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 3.0, 'score': 5.432081239815238+/-0.021497700539458514, 'hrank': 3.0, 'scores': array([ 5.40899178,  5.50137623,  5.41854753,  5.36329547,  5.46819518]), 'tuning': None}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 7.0, 'score': 8.713808069926358+/-0.03944771938642327, 'hrank': 4.0, 'scores': array([ 8.87152217,  8.70442858,  8.60602948,  8.72094111,  8.66611901]), 'tuning': None}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 6.0, 'score': 2.5926698528989873+/-0.014526261269882813, 'hrank': 1.0, 'scores': array([ 2.59889812,  2.54808601,  2.56310497,  2.62079396,  2.6324662 ]), 'tuning': None}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  | {'data': {'vrank': 5.75}}         |
| {'view': ItemView, 'data': {'index': 6}} | {'view': InfoView, 'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'))", 'description': 'norm(p=LR, s=RE(point, LR, squared_error))', 'group': 'residual_plain_LR'}}                                                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 6.0, 'score': 3.101769398194398+/-0.09937929910676427, 'hrank': 2.0, 'scores': array([ 3.47498731,  2.92200259,  3.11765547,  2.83410538,  3.16009624]), 'tuning': None}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 8.0, 'score': 5.4652991842404+/-0.026522249369954485, 'hrank': 3.0, 'scores': array([ 5.55700363,  5.41903828,  5.46877466,  5.3868612 ,  5.49481814]), 'tuning': None}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 3.0, 'score': 8.677529028921347+/-0.02198891751156391, 'hrank': 4.0, 'scores': array([ 8.68113134,  8.69982094,  8.68891332,  8.73221596,  8.58556358]), 'tuning': None}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'view': ScoreView, 'data': {'best_params': None, 'vrank': 8.0, 'score': 2.605506528473069+/-0.07721137013682133, 'hrank': 1.0, 'scores': array([ 2.74709519,  2.37601829,  2.41328021,  2.73715893,  2.75398003]), 'tuning': None}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'data': {'vrank': 6.25}}         |
| {'view': ItemView, 'data': {'index': 7}} | {'view': InfoView, 'data': {'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, C(std(y)), 'squared_error'), min=0))", 'description': 'norm(p=LR, s=Min(RE(point, C(std(y)), squared_error), min=0))', 'group': 'residual_min_LR'}}                                                                                                                                                                                                                                                                                                                                                          | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}], 'vrank': 8.0, 'score': 3.1659165901210464+/-0.02351962877048506, 'hrank': 2.0, 'scores': array([ 3.12570489,  3.16100736,  3.16530578,  3.11414274,  3.26342217]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                   | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}], 'vrank': 5.0, 'score': 5.440584259292654+/-0.020168836969735135, 'hrank': 3.0, 'scores': array([ 5.42414672,  5.44949396,  5.52391092,  5.40128639,  5.4040833 ]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}], 'vrank': 8.0, 'score': 8.717679505935862+/-0.029737232783034053, 'hrank': 4.0, 'scores': array([ 8.84702652,  8.70640276,  8.69734665,  8.67428952,  8.66333208]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}], 'vrank': 7.0, 'score': 2.596300599241182+/-0.00936286092740684, 'hrank': 1.0, 'scores': array([ 2.617855  ,  2.59847712,  2.60812436,  2.60032212,  2.5567244 ]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | {'data': {'vrank': 7.0}}          |

|   # | Info                                                              | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:------------------------------------------------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | norm(p=RF, s=RE(point, C(std(y)), squared_error))                 | (1) 2.61+/-0.09*                  | (2) 5.90+/-0.13*                    | (2) 8.838+/-0.033*               | (7) 0.811+/-0.030*                |
|   1 | norm(p=RF, s=Min(RE(point, C(std(y)), squared_error), min=0))     | (3) 2.66+/-0.06*                  | (1) 5.74+/-0.06*                    | (1) 8.82+/-0.06*                 | (8) 0.811+/-0.022*                |
|   2 | norm(p=RF, s=Min(RE(point, RF, squared_error), min=0))            | (2) 2.630+/-0.016*                | (4) 6.11+/-0.13*                    | (7) 9.58+/-0.11*                 | (1) 0.53+/-0.05*                  |
|   3 | norm(p=RF, s=Min(RE(point, {Scaling, GP}, squared_error), min=0)) | (4) 2.68+/-0.07*                  | (3) 5.91+/-0.06*                    | (6) 9.39+/-0.04*                 | (2) 0.54+/-0.04*                  |
|   4 | norm(p=RF, s=Min(RE(point, LR, squared_error), min=0))            | (5) 2.77+/-0.06*                  | (5) 6.26+/-0.08*                    | (4) 9.33+/-0.11*                 | (6) 0.70+/-0.06*                  |
|   5 | norm(p=RF, s=RE(point, {Scaling, GP}, squared_error))             | (6) 3.37+/-0.17*                  | (7) 6.81+/-0.20*                    | (5) 9.37+/-0.06*                 | (3) 0.55+/-0.07*                  |
|   6 | norm(p=RF, s=RE(point, LR, squared_error))                        | (8) 3.68+/-0.13*                  | (6) 6.72+/-0.24*                    | (3) 9.24+/-0.08*                 | (5) 0.60+/-0.04*                  |
|   7 | norm(p=RF, s=RE(point, RF, squared_error))                        | (7) 3.53+/-0.13*                  | (8) 6.92+/-0.10*                    | (8) 9.75+/-0.18*                 | (4) 0.59+/-0.08*                  |

\begin{tabular}{rlllll}
\hline
   \# & Info                                                              & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=RF, s=RE(point, C(std(y)), squared\_error))                 & (1) 2.61+/-0.09*                  & (2) 5.90+/-0.13*                    & (2) 8.838+/-0.033*               & (7) 0.811+/-0.030*                \\
   1 & norm(p=RF, s=Min(RE(point, C(std(y)), squared\_error), min=0))     & (3) 2.66+/-0.06*                  & (1) 5.74+/-0.06*                    & (1) 8.82+/-0.06*                 & (8) 0.811+/-0.022*                \\
   2 & norm(p=RF, s=Min(RE(point, RF, squared\_error), min=0))            & (2) 2.630+/-0.016*                & (4) 6.11+/-0.13*                    & (7) 9.58+/-0.11*                 & (1) 0.53+/-0.05*                  \\
   3 & norm(p=RF, s=Min(RE(point, \{Scaling, GP\}, squared\_error), min=0)) & (4) 2.68+/-0.07*                  & (3) 5.91+/-0.06*                    & (6) 9.39+/-0.04*                 & (2) 0.54+/-0.04*                  \\
   4 & norm(p=RF, s=Min(RE(point, LR, squared\_error), min=0))            & (5) 2.77+/-0.06*                  & (5) 6.26+/-0.08*                    & (4) 9.33+/-0.11*                 & (6) 0.70+/-0.06*                  \\
   5 & norm(p=RF, s=RE(point, \{Scaling, GP\}, squared\_error))             & (6) 3.37+/-0.17*                  & (7) 6.81+/-0.20*                    & (5) 9.37+/-0.06*                 & (3) 0.55+/-0.07*                  \\
   6 & norm(p=RF, s=RE(point, LR, squared\_error))                        & (8) 3.68+/-0.13*                  & (6) 6.72+/-0.24*                    & (3) 9.24+/-0.08*                 & (5) 0.60+/-0.04*                  \\
   7 & norm(p=RF, s=RE(point, RF, squared\_error))                        & (7) 3.53+/-0.13*                  & (8) 6.92+/-0.10*                    & (8) 9.75+/-0.18*                 & (4) 0.59+/-0.08*                  \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'view': ItemView, 'data': {'index': 0}} | {'view': InfoView, 'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=ResidualEstimator(point, C(std(y)), 'squared_error'))", 'description': 'norm(p=RF, s=RE(point, C(std(y)), squared_error))', 'group': 'residual_plain_RF'}}                                                                                                                                                                                                                                                                                                                                                                                | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': 20}, {'point__n_estimators': 20, 'point__max_depth': 10}], 'vrank': 1.0, 'score': 2.606670991087241+/-0.08789487890228945, 'hrank': 2.0, 'scores': array([ 2.4684311 ,  2.64229987,  2.79294971,  2.30545503,  2.82421925]), 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'point__max_depth': 20}, {'point__n_estimators': 5, 'point__max_depth': 20}, {'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': 10}], 'vrank': 2.0, 'score': 5.899242136212619+/-0.13326673992785687, 'hrank': 3.0, 'scores': array([ 5.85000167,  5.80898447,  6.42834673,  5.90139228,  5.50748553]), 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': 10}], 'vrank': 2.0, 'score': 8.83769734119051+/-0.032776842821275326, 'hrank': 4.0, 'scores': array([ 8.83688336,  8.75941875,  8.92134696,  8.75258708,  8.91825055]), 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 20, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': None}], 'vrank': 7.0, 'score': 0.8109462498122426+/-0.029878667721735273, 'hrank': 1.0, 'scores': array([ 0.8798414 ,  0.80175671,  0.72542219,  0.89399719,  0.75371376]), 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'vrank': 3.0}}          |
| {'view': ItemView, 'data': {'index': 1}} | {'view': InfoView, 'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, C(std(y)), 'squared_error'), min=0))", 'description': 'norm(p=RF, s=Min(RE(point, C(std(y)), squared_error), min=0))', 'group': 'residual_min_RF'}}                                                                                                                                                                                                                                                                                                                                                          | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 30, 'std__minimum': 1, 'point__max_depth': 20}, {'point__n_estimators': 20, 'std__minimum': 4, 'point__max_depth': None}, {'point__n_estimators': 30, 'std__minimum': 4, 'point__max_depth': 20}, {'point__n_estimators': 20, 'std__minimum': 4, 'point__max_depth': None}, {'point__n_estimators': 30, 'std__minimum': 4, 'point__max_depth': 10}], 'vrank': 3.0, 'score': 2.6595793060178416+/-0.057725934187317814, 'hrank': 2.0, 'scores': array([ 2.66262061,  2.90495338,  2.6079882 ,  2.53816865,  2.5841657 ]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                   | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'std__minimum': 1, 'point__max_depth': 20}, {'point__n_estimators': 5, 'std__minimum': 1, 'point__max_depth': 20}, {'point__n_estimators': 5, 'std__minimum': 2, 'point__max_depth': None}, {'point__n_estimators': 5, 'std__minimum': 0, 'point__max_depth': 20}, {'point__n_estimators': 5, 'std__minimum': 0, 'point__max_depth': None}], 'vrank': 1.0, 'score': 5.743855275293386+/-0.055242232802246966, 'hrank': 3.0, 'scores': array([ 5.65682448,  5.64126764,  5.63366123,  5.87022923,  5.91729379]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'std__minimum': 4, 'point__max_depth': 10}, {'point__n_estimators': 5, 'std__minimum': 4, 'point__max_depth': 10}, {'point__n_estimators': 5, 'std__minimum': 1, 'point__max_depth': 10}, {'point__n_estimators': 5, 'std__minimum': 32, 'point__max_depth': 10}, {'point__n_estimators': 5, 'std__minimum': 32, 'point__max_depth': 10}], 'vrank': 1.0, 'score': 8.820050216985342+/-0.06264620614595293, 'hrank': 4.0, 'scores': array([ 9.06935325,  8.67924663,  8.75085755,  8.87311509,  8.72767857]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 20, 'std__minimum': 0, 'point__max_depth': 10}, {'point__n_estimators': 20, 'std__minimum': 0, 'point__max_depth': None}, {'point__n_estimators': 30, 'std__minimum': 0, 'point__max_depth': None}, {'point__n_estimators': 20, 'std__minimum': 0, 'point__max_depth': 20}, {'point__n_estimators': 20, 'std__minimum': 0, 'point__max_depth': None}], 'vrank': 8.0, 'score': 0.8113456572658849+/-0.02168439835435982, 'hrank': 1.0, 'scores': array([ 0.80587471,  0.90231393,  0.75888572,  0.80355596,  0.78609797]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'vrank': 3.25}}         |
| {'view': ItemView, 'data': {'index': 2}} | {'view': InfoView, 'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'), min=0))", 'description': 'norm(p=RF, s=Min(RE(point, RF, squared_error), min=0))', 'group': 'residual_min_RF'}} | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 30, 'std__minimum': 4, 'std__estimator__residual_estimator__n_estimators': 20, 'point__max_depth': 20, 'std__estimator__residual_estimator__max_depth': None}, {'point__n_estimators': 20, 'std__minimum': 4, 'std__estimator__residual_estimator__n_estimators': 30, 'point__max_depth': None, 'std__estimator__residual_estimator__max_depth': None}, {'point__n_estimators': 20, 'std__minimum': 4, 'std__estimator__residual_estimator__n_estimators': 30, 'point__max_depth': 20, 'std__estimator__residual_estimator__max_depth': None}, {'point__n_estimators': 30, 'std__minimum': 4, 'std__estimator__residual_estimator__n_estimators': 30, 'point__max_depth': 10, 'std__estimator__residual_estimator__max_depth': 20}, {'point__n_estimators': 20, 'std__minimum': 4, 'std__estimator__residual_estimator__n_estimators': 30, 'point__max_depth': 20, 'std__estimator__residual_estimator__max_depth': None}], 'vrank': 2.0, 'score': 2.630245912298341+/-0.01626400086142333, 'hrank': 2.0, 'scores': array([ 2.61551813,  2.5804168 ,  2.68802244,  2.61702314,  2.65024905]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 30, 'std__minimum': 32, 'std__estimator__residual_estimator__n_estimators': 20, 'point__max_depth': 10, 'std__estimator__residual_estimator__max_depth': 10}, {'point__n_estimators': 5, 'std__minimum': 32, 'std__estimator__residual_estimator__n_estimators': 30, 'point__max_depth': None, 'std__estimator__residual_estimator__max_depth': None}, {'point__n_estimators': 30, 'std__minimum': 32, 'std__estimator__residual_estimator__n_estimators': 30, 'point__max_depth': 10, 'std__estimator__residual_estimator__max_depth': 10}, {'point__n_estimators': 30, 'std__minimum': 32, 'std__estimator__residual_estimator__n_estimators': 5, 'point__max_depth': None, 'std__estimator__residual_estimator__max_depth': 10}, {'point__n_estimators': 30, 'std__minimum': 32, 'std__estimator__residual_estimator__n_estimators': 5, 'point__max_depth': 20, 'std__estimator__residual_estimator__max_depth': None}], 'vrank': 4.0, 'score': 6.10839657601195+/-0.130295304001866, 'hrank': 3.0, 'scores': array([ 6.62911625,  6.0549699 ,  5.96034348,  6.14567951,  5.75187374]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'std__minimum': 0, 'std__estimator__residual_estimator__n_estimators': 30, 'point__max_depth': 10, 'std__estimator__residual_estimator__max_depth': 10}, {'point__n_estimators': 5, 'std__minimum': 8, 'std__estimator__residual_estimator__n_estimators': 20, 'point__max_depth': 10, 'std__estimator__residual_estimator__max_depth': 10}, {'point__n_estimators': 5, 'std__minimum': 32, 'std__estimator__residual_estimator__n_estimators': 30, 'point__max_depth': 10, 'std__estimator__residual_estimator__max_depth': 10}, {'point__n_estimators': 5, 'std__minimum': 32, 'std__estimator__residual_estimator__n_estimators': 30, 'point__max_depth': 10, 'std__estimator__residual_estimator__max_depth': None}, {'point__n_estimators': 5, 'std__minimum': 1, 'std__estimator__residual_estimator__n_estimators': 30, 'point__max_depth': 10, 'std__estimator__residual_estimator__max_depth': None}], 'vrank': 7.0, 'score': 9.578603120907374+/-0.1094060710405107, 'hrank': 4.0, 'scores': array([ 9.68843722,  9.40860317,  9.27600565,  9.98461209,  9.53535748]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 20, 'std__minimum': 0, 'std__estimator__residual_estimator__n_estimators': 20, 'point__max_depth': 20, 'std__estimator__residual_estimator__max_depth': None}, {'point__n_estimators': 20, 'std__minimum': 0, 'std__estimator__residual_estimator__n_estimators': 20, 'point__max_depth': None, 'std__estimator__residual_estimator__max_depth': 20}, {'point__n_estimators': 5, 'std__minimum': 0, 'std__estimator__residual_estimator__n_estimators': 5, 'point__max_depth': None, 'std__estimator__residual_estimator__max_depth': 20}, {'point__n_estimators': 5, 'std__minimum': 0, 'std__estimator__residual_estimator__n_estimators': 20, 'point__max_depth': None, 'std__estimator__residual_estimator__max_depth': None}, {'point__n_estimators': 5, 'std__minimum': 0, 'std__estimator__residual_estimator__n_estimators': 5, 'point__max_depth': 20, 'std__estimator__residual_estimator__max_depth': 10}], 'vrank': 1.0, 'score': 0.5271824856689614+/-0.04942416534536985, 'hrank': 1.0, 'scores': array([ 0.65058961,  0.44060148,  0.42778902,  0.44334294,  0.67358939]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'data': {'vrank': 3.5}}          |
| {'view': ItemView, 'data': {'index': 3}} | {'view': InfoView, 'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'), min=0))", 'description': 'norm(p=RF, s=Min(RE(point, {Scaling, GP}, squared_error), min=0))', 'group': 'residual_min_RF'}}                                                                     | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 20, 'std__estimator__residual_estimator__Scaling__with_mean': False}, {'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 20, 'std__estimator__residual_estimator__Scaling__with_mean': False}, {'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__n_estimators': 30, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': None, 'std__estimator__residual_estimator__Scaling__with_mean': False}, {'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 30, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10, 'std__estimator__residual_estimator__Scaling__with_mean': True}, {'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__n_estimators': 30, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 20, 'std__estimator__residual_estimator__Scaling__with_mean': False}], 'vrank': 4.0, 'score': 2.6816619212727772+/-0.07268463046145607, 'hrank': 2.0, 'scores': array([ 2.65876112,  2.53642068,  2.55181857,  2.67381078,  2.98749846]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False]}}} | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 20, 'std__estimator__residual_estimator__Scaling__with_mean': True}, {'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 5, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': None, 'std__estimator__residual_estimator__Scaling__with_mean': False}, {'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 20, 'std__estimator__residual_estimator__Scaling__with_mean': False}, {'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 30, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': None, 'std__estimator__residual_estimator__Scaling__with_mean': True}, {'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__estimator__residual_estimator__Scaling__with_mean': True}], 'vrank': 3.0, 'score': 5.9057544545013005+/-0.06289370706917394, 'hrank': 3.0, 'scores': array([ 5.95318292,  5.86618848,  6.12168969,  5.90203321,  5.68567797]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False]}}} | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 5, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10, 'std__estimator__residual_estimator__Scaling__with_mean': False}, {'std__minimum': 8, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 30, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10, 'std__estimator__residual_estimator__Scaling__with_mean': True}, {'std__minimum': 8, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 5, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 20, 'std__estimator__residual_estimator__Scaling__with_mean': False}, {'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 5, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 20, 'std__estimator__residual_estimator__Scaling__with_mean': False}, {'std__minimum': 8, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10, 'std__estimator__residual_estimator__Scaling__with_mean': True}], 'vrank': 6.0, 'score': 9.39120807668213+/-0.03916664052933596, 'hrank': 4.0, 'scores': array([ 9.29171421,  9.37790898,  9.55514596,  9.37238908,  9.35888216]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False]}}} | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 5, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': None, 'std__estimator__residual_estimator__Scaling__with_mean': False}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 30, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 20, 'std__estimator__residual_estimator__Scaling__with_mean': False}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 20, 'std__estimator__residual_estimator__Scaling__with_mean': False}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'point__n_estimators': 5, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 20, 'std__estimator__residual_estimator__Scaling__with_mean': True}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__n_estimators': 5, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__estimator__residual_estimator__Scaling__with_mean': False}], 'vrank': 2.0, 'score': 0.5416533928346005+/-0.03875426829880745, 'hrank': 1.0, 'scores': array([ 0.4282682 ,  0.65245844,  0.51479552,  0.6314015 ,  0.48134331]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False]}}} | {'data': {'vrank': 3.75}}         |
| {'view': ItemView, 'data': {'index': 4}} | {'view': InfoView, 'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'), min=0))", 'description': 'norm(p=RF, s=Min(RE(point, LR, squared_error), min=0))', 'group': 'residual_min_RF'}}                                                                                                                                                                                                                                                                                              | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 20, 'std__minimum': 4, 'point__max_depth': 10}, {'point__n_estimators': 30, 'std__minimum': 4, 'point__max_depth': 10}, {'point__n_estimators': 20, 'std__minimum': 2, 'point__max_depth': 20}, {'point__n_estimators': 30, 'std__minimum': 4, 'point__max_depth': None}, {'point__n_estimators': 20, 'std__minimum': 4, 'point__max_depth': 10}], 'vrank': 5.0, 'score': 2.774097466592254+/-0.06427926403376921, 'hrank': 2.0, 'scores': array([ 2.61932989,  2.59845321,  2.80301157,  2.95805192,  2.89164074]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 30, 'std__minimum': 32, 'point__max_depth': None}, {'point__n_estimators': 5, 'std__minimum': 32, 'point__max_depth': None}, {'point__n_estimators': 20, 'std__minimum': 32, 'point__max_depth': 20}, {'point__n_estimators': 30, 'std__minimum': 32, 'point__max_depth': 20}, {'point__n_estimators': 5, 'std__minimum': 32, 'point__max_depth': None}], 'vrank': 5.0, 'score': 6.257673341732804+/-0.07859349909924894, 'hrank': 3.0, 'scores': array([ 6.32491214,  6.29573039,  6.14887093,  5.99807442,  6.52077882]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'std__minimum': 8, 'point__max_depth': 10}, {'point__n_estimators': 5, 'std__minimum': 2, 'point__max_depth': 10}, {'point__n_estimators': 5, 'std__minimum': 1, 'point__max_depth': 10}, {'point__n_estimators': 5, 'std__minimum': 32, 'point__max_depth': 10}, {'point__n_estimators': 5, 'std__minimum': 4, 'point__max_depth': 10}], 'vrank': 4.0, 'score': 9.325186604196086+/-0.11311455508330287, 'hrank': 4.0, 'scores': array([ 9.23893092,  9.76760736,  9.12943275,  9.42596573,  9.06399626]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 30, 'std__minimum': 0, 'point__max_depth': 10}, {'point__n_estimators': 30, 'std__minimum': 0, 'point__max_depth': 20}, {'point__n_estimators': 30, 'std__minimum': 0, 'point__max_depth': None}, {'point__n_estimators': 5, 'std__minimum': 0, 'point__max_depth': 10}, {'point__n_estimators': 20, 'std__minimum': 0, 'point__max_depth': None}], 'vrank': 6.0, 'score': 0.7036237630817599+/-0.05997461994341479, 'hrank': 1.0, 'scores': array([ 0.60804867,  0.57905874,  0.60248044,  0.82284488,  0.90568609]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'data': {'vrank': 5.0}}          |
| {'view': ItemView, 'data': {'index': 5}} | {'view': InfoView, 'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'))", 'description': 'norm(p=RF, s=RE(point, {Scaling, GP}, squared_error))', 'group': 'residual_plain_RF'}}                                                                                           | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__residual_estimator__Scaling__with_mean': True}, {'point__n_estimators': 5, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__residual_estimator__Scaling__with_mean': False}, {'point__n_estimators': 5, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__residual_estimator__Scaling__with_mean': True}, {'point__n_estimators': 5, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 20, 'std__residual_estimator__Scaling__with_mean': False}, {'point__n_estimators': 5, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__residual_estimator__Scaling__with_mean': False}], 'vrank': 6.0, 'score': 3.365219779499764+/-0.16993108835707013, 'hrank': 2.0, 'scores': array([ 3.90138264,  3.22738718,  3.70632122,  2.88211055,  3.10889731]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_std': [True, False], 'point__max_depth': [10, 20, None], 'std__residual_estimator__Scaling__with_mean': [True, False]}}}                                                                                                                                                                                                                                                                                                                                        | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__residual_estimator__Scaling__with_mean': False}, {'point__n_estimators': 5, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__residual_estimator__Scaling__with_mean': False}, {'point__n_estimators': 5, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 20, 'std__residual_estimator__Scaling__with_mean': True}, {'point__n_estimators': 5, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': None, 'std__residual_estimator__Scaling__with_mean': False}, {'point__n_estimators': 5, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': None, 'std__residual_estimator__Scaling__with_mean': False}], 'vrank': 7.0, 'score': 6.81375615441326+/-0.19661239788861798, 'hrank': 3.0, 'scores': array([ 6.05120608,  7.42241953,  6.91108361,  6.88317601,  6.80089555]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_std': [True, False], 'point__max_depth': [10, 20, None], 'std__residual_estimator__Scaling__with_mean': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 30, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10, 'std__residual_estimator__Scaling__with_mean': False}, {'point__n_estimators': 5, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__residual_estimator__Scaling__with_mean': True}, {'point__n_estimators': 20, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10, 'std__residual_estimator__Scaling__with_mean': False}, {'point__n_estimators': 20, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10, 'std__residual_estimator__Scaling__with_mean': False}, {'point__n_estimators': 5, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': True, 'point__max_depth': 20, 'std__residual_estimator__Scaling__with_mean': False}], 'vrank': 5.0, 'score': 9.370851653225046+/-0.058053548436668406, 'hrank': 4.0, 'scores': array([ 9.45376454,  9.18540177,  9.25280141,  9.43254521,  9.52974533]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_std': [True, False], 'point__max_depth': [10, 20, None], 'std__residual_estimator__Scaling__with_mean': [True, False]}}}                                                                                                                                                                                                                                                                                                                                          | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__residual_estimator__Scaling__with_mean': False}, {'point__n_estimators': 20, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10, 'std__residual_estimator__Scaling__with_mean': True}, {'point__n_estimators': 30, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': None, 'std__residual_estimator__Scaling__with_mean': True}, {'point__n_estimators': 30, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': True, 'point__max_depth': 20, 'std__residual_estimator__Scaling__with_mean': False}, {'point__n_estimators': 20, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_std': False, 'point__max_depth': None, 'std__residual_estimator__Scaling__with_mean': True}], 'vrank': 3.0, 'score': 0.5523906951086842+/-0.07356960675915379, 'hrank': 1.0, 'scores': array([ 0.69381148,  0.79832725,  0.47757909,  0.41005263,  0.38218303]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_std': [True, False], 'point__max_depth': [10, 20, None], 'std__residual_estimator__Scaling__with_mean': [True, False]}}}                                                                                                                                                                                                                                                                                                                                          | {'data': {'vrank': 5.25}}         |
| {'view': ItemView, 'data': {'index': 6}} | {'view': InfoView, 'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'))", 'description': 'norm(p=RF, s=RE(point, LR, squared_error))', 'group': 'residual_plain_RF'}}                                                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': 20}, {'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': None}], 'vrank': 8.0, 'score': 3.6806474342196425+/-0.13073575046255909, 'hrank': 2.0, 'scores': array([ 3.46279034,  3.35462289,  4.04811621,  3.52091421,  4.01679352]), 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': None}], 'vrank': 6.0, 'score': 6.71847930594336+/-0.2417230673570559, 'hrank': 3.0, 'scores': array([ 7.42162174,  6.42194776,  6.26741947,  7.32120699,  6.16020057]), 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': 10}], 'vrank': 3.0, 'score': 9.238323595308927+/-0.07683889341708294, 'hrank': 4.0, 'scores': array([ 9.27321403,  8.94817667,  9.25659446,  9.48679312,  9.22683969]), 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 20, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 20, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': None}], 'vrank': 5.0, 'score': 0.6049133937595734+/-0.04382444125838619, 'hrank': 1.0, 'scores': array([ 0.48989283,  0.74214294,  0.6128379 ,  0.67769895,  0.50199435]), 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | {'data': {'vrank': 5.5}}          |
| {'view': ItemView, 'data': {'index': 7}} | {'view': InfoView, 'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'))", 'description': 'norm(p=RF, s=RE(point, RF, squared_error))', 'group': 'residual_plain_RF'}}                       | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 20, 'std__residual_estimator__n_estimators': 30}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__residual_estimator__n_estimators': 30}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__residual_estimator__n_estimators': 20}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': None, 'std__residual_estimator__n_estimators': 30}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 20, 'std__residual_estimator__n_estimators': 30}], 'vrank': 7.0, 'score': 3.526571880584222+/-0.12536389335070602, 'hrank': 2.0, 'scores': array([ 3.02875366,  3.75789751,  3.4121679 ,  3.66252822,  3.77151212]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__residual_estimator__max_depth': [10, 20, None], 'point__max_depth': [10, 20, None], 'std__residual_estimator__n_estimators': [5, 20, 30]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 20, 'std__residual_estimator__n_estimators': 20}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__residual_estimator__n_estimators': 20}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': None, 'point__max_depth': 20, 'std__residual_estimator__n_estimators': 30}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__residual_estimator__n_estimators': 30}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': None, 'point__max_depth': 20, 'std__residual_estimator__n_estimators': 30}], 'vrank': 8.0, 'score': 6.9194728484285815+/-0.1008765312181658, 'hrank': 3.0, 'scores': array([ 6.60583013,  7.03848522,  6.98386192,  6.73039001,  7.23879697]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__residual_estimator__max_depth': [10, 20, None], 'point__max_depth': [10, 20, None], 'std__residual_estimator__n_estimators': [5, 20, 30]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 5, 'std__residual_estimator__max_depth': 20, 'point__max_depth': 10, 'std__residual_estimator__n_estimators': 30}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__residual_estimator__n_estimators': 20}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__residual_estimator__n_estimators': 30}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__residual_estimator__n_estimators': 20}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__residual_estimator__n_estimators': 30}], 'vrank': 8.0, 'score': 9.747257785216998+/-0.18027151471561803, 'hrank': 4.0, 'scores': array([ 10.28262504,  10.16269952,   9.38763828,   9.60843812,   9.29488797]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__residual_estimator__max_depth': [10, 20, None], 'point__max_depth': [10, 20, None], 'std__residual_estimator__n_estimators': [5, 20, 30]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'view': ScoreView, 'data': {'best_params': [{'point__n_estimators': 30, 'std__residual_estimator__max_depth': 20, 'point__max_depth': 20, 'std__residual_estimator__n_estimators': 5}, {'point__n_estimators': 30, 'std__residual_estimator__max_depth': 10, 'point__max_depth': 10, 'std__residual_estimator__n_estimators': 5}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': 20, 'point__max_depth': 20, 'std__residual_estimator__n_estimators': 30}, {'point__n_estimators': 5, 'std__residual_estimator__max_depth': None, 'point__max_depth': 20, 'std__residual_estimator__n_estimators': 5}, {'point__n_estimators': 20, 'std__residual_estimator__max_depth': 20, 'point__max_depth': 20, 'std__residual_estimator__n_estimators': 20}], 'vrank': 4.0, 'score': 0.5913348606602813+/-0.07843169095286795, 'hrank': 1.0, 'scores': array([ 0.43972665,  0.85168571,  0.4662438 ,  0.44582233,  0.75319582]), 'tuning': {'point__n_estimators': [5, 20, 30], 'std__residual_estimator__max_depth': [10, 20, None], 'point__max_depth': [10, 20, None], 'std__residual_estimator__n_estimators': [5, 20, 30]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'data': {'vrank': 6.75}}         |

|   # | Info                                                                         | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:-----------------------------------------------------------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, squared_error), min=0)) | (2) 2.899+/-0.035*                | (1) 5.382+/-0.028*                  | (8) 8.581+/-0.029*               | (2) 0.48+/-0.04*                  |
|   1 | norm(p={Scaling, GP}, s=Min(RE(point, LR, squared_error), min=0))            | (4) 2.99+/-0.11*                  | (3) 5.408+/-0.035*                  | (2) 8.522+/-0.026*               | (5) 0.57+/-0.04*                  |
|   2 | norm(p={Scaling, GP}, s=RE(point, {Scaling, GP}, squared_error))             | (6) 5.70+/-0.24*                  | (2) 5.396+/-0.023*                  | (6) 8.566+/-0.024*               | (1) 0.462+/-0.019*                |
|   3 | norm(p={Scaling, GP}, s=Min(RE(point, C(std(y)), squared_error), min=0))     | (1) 2.90+/-0.04*                  | (4) 5.422+/-0.021*                  | (5) 8.536+/-0.016*               | (8) 0.86+/-0.07*                  |
|   4 | norm(p={Scaling, GP}, s=Min(RE(point, RF, squared_error), min=0))            | (3) 2.94+/-0.10*                  | (7) 5.44+/-0.04*                    | (4) 8.531+/-0.025*               | (6) 0.78+/-0.17*                  |
|   5 | norm(p={Scaling, GP}, s=RE(point, LR, squared_error))                        | (7) 6.59+/-0.13*                  | (8) 5.478+/-0.027*                  | (1) 8.518+/-0.013*               | (4) 0.564+/-0.026*                |
|   6 | norm(p={Scaling, GP}, s=RE(point, C(std(y)), squared_error))                 | (5) 4.18+/-0.16*                  | (5) 5.427+/-0.011*                  | (3) 8.530+/-0.023*               | (7) 0.787+/-0.013*                |
|   7 | norm(p={Scaling, GP}, s=RE(point, RF, squared_error))                        | (8) 7.2+/-0.4*                    | (6) 5.43+/-0.05*                    | (7) 8.57+/-0.04*                 | (3) 0.508+/-0.026*                |

\begin{tabular}{rlllll}
\hline
   \# & Info                                                                         & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=\{Scaling, GP\}, s=Min(RE(point, \{Scaling, GP\}, squared\_error), min=0)) & (2) 2.899+/-0.035*                & (1) 5.382+/-0.028*                  & (8) 8.581+/-0.029*               & (2) 0.48+/-0.04*                  \\
   1 & norm(p=\{Scaling, GP\}, s=Min(RE(point, LR, squared\_error), min=0))            & (4) 2.99+/-0.11*                  & (3) 5.408+/-0.035*                  & (2) 8.522+/-0.026*               & (5) 0.57+/-0.04*                  \\
   2 & norm(p=\{Scaling, GP\}, s=RE(point, \{Scaling, GP\}, squared\_error))             & (6) 5.70+/-0.24*                  & (2) 5.396+/-0.023*                  & (6) 8.566+/-0.024*               & (1) 0.462+/-0.019*                \\
   3 & norm(p=\{Scaling, GP\}, s=Min(RE(point, C(std(y)), squared\_error), min=0))     & (1) 2.90+/-0.04*                  & (4) 5.422+/-0.021*                  & (5) 8.536+/-0.016*               & (8) 0.86+/-0.07*                  \\
   4 & norm(p=\{Scaling, GP\}, s=Min(RE(point, RF, squared\_error), min=0))            & (3) 2.94+/-0.10*                  & (7) 5.44+/-0.04*                    & (4) 8.531+/-0.025*               & (6) 0.78+/-0.17*                  \\
   5 & norm(p=\{Scaling, GP\}, s=RE(point, LR, squared\_error))                        & (7) 6.59+/-0.13*                  & (8) 5.478+/-0.027*                  & (1) 8.518+/-0.013*               & (4) 0.564+/-0.026*                \\
   6 & norm(p=\{Scaling, GP\}, s=RE(point, C(std(y)), squared\_error))                 & (5) 4.18+/-0.16*                  & (5) 5.427+/-0.011*                  & (3) 8.530+/-0.023*               & (7) 0.787+/-0.013*                \\
   7 & norm(p=\{Scaling, GP\}, s=RE(point, RF, squared\_error))                        & (8) 7.2+/-0.4*                    & (6) 5.43+/-0.05*                    & (7) 8.57+/-0.04*                 & (3) 0.508+/-0.026*                \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'view': ItemView, 'data': {'index': 0}} | {'view': InfoView, 'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'), min=0))", 'description': 'norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, squared_error), min=0))', 'group': 'residual_min_GP'}}                                                                     | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 4, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}], 'vrank': 2.0, 'score': 2.898728198348757+/-0.03485998613567299, 'hrank': 2.0, 'scores': array([ 2.87715243,  2.81194658,  3.04424575,  2.89624326,  2.86405297]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False]}}} | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 32, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 0, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 32, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 32, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 32, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False}], 'vrank': 1.0, 'score': 5.381873611053622+/-0.027920752567963853, 'hrank': 3.0, 'scores': array([ 5.43829147,  5.36218702,  5.33133019,  5.47023105,  5.30732832]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False]}}} | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 0, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 0, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 0, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 0, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 0, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}], 'vrank': 8.0, 'score': 8.580533632346496+/-0.028934560125846654, 'hrank': 4.0, 'scores': array([ 8.64405963,  8.48665549,  8.63267809,  8.51901602,  8.62025893]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False]}}} | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 0, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 0, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 0, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 0, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 0, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}], 'vrank': 2.0, 'score': 0.4778529926827493+/-0.04320787180355066, 'hrank': 1.0, 'scores': array([ 0.6212835 ,  0.32871362,  0.4648315 ,  0.52912981,  0.44530654]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False]}}} | {'data': {'vrank': 3.25}}         |
| {'view': ItemView, 'data': {'index': 1}} | {'view': InfoView, 'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'), min=0))", 'description': 'norm(p={Scaling, GP}, s=Min(RE(point, LR, squared_error), min=0))', 'group': 'residual_min_GP'}}                                                                                                                                                                                                                                                                                              | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'point__Scaling__with_std': True}], 'vrank': 4.0, 'score': 2.993376185265286+/-0.11326209106426936, 'hrank': 2.0, 'scores': array([ 2.84410069,  3.13364479,  2.92463558,  3.40035418,  2.66414569]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'std__minimum': 32, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__minimum': 32, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__minimum': 32, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__minimum': 32, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__minimum': 32, 'point__Scaling__with_std': False}], 'vrank': 3.0, 'score': 5.407579448876667+/-0.03544502516889125, 'hrank': 3.0, 'scores': array([ 5.40444467,  5.444663  ,  5.30933042,  5.53539461,  5.34406454]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': False}], 'vrank': 2.0, 'score': 8.522122755346354+/-0.0257798362421738, 'hrank': 4.0, 'scores': array([ 8.4882502 ,  8.58968155,  8.53168321,  8.57077358,  8.43022524]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__minimum': 0, 'point__Scaling__with_std': True}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__minimum': 0, 'point__Scaling__with_std': True}], 'vrank': 5.0, 'score': 0.566388374178713+/-0.037728644290368686, 'hrank': 1.0, 'scores': array([ 0.70839035,  0.46254542,  0.60481343,  0.51738884,  0.53880384]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'vrank': 3.5}}          |
| {'view': ItemView, 'data': {'index': 2}} | {'view': InfoView, 'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'))", 'description': 'norm(p={Scaling, GP}, s=RE(point, {Scaling, GP}, squared_error))', 'group': 'residual_plain_GP'}}                                                                                           | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_std': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': True}, {'point__Scaling__with_std': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': True}, {'point__Scaling__with_std': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': True}, {'point__Scaling__with_std': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': True}, {'point__Scaling__with_std': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'std__residual_estimator__GP__alpha': 1e-09, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': True}], 'vrank': 6.0, 'score': 5.701361102431187+/-0.2421607787892428, 'hrank': 3.0, 'scores': array([ 6.14604509,  6.43844099,  4.95287644,  5.67303072,  5.29641227]), 'tuning': {'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_std': [True, False], 'std__residual_estimator__Scaling__with_mean': [True, False]}}}                                                                                                                                                                                                                                                                                                                                              | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': False}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': True}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': True}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': False}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': False}], 'vrank': 2.0, 'score': 5.396347779155537+/-0.023441611467751974, 'hrank': 2.0, 'scores': array([ 5.35581899,  5.33431331,  5.44593272,  5.4696603 ,  5.37601358]), 'tuning': {'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_std': [True, False], 'std__residual_estimator__Scaling__with_mean': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                   | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': False}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': False}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': True}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': False}, {'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': False}], 'vrank': 6.0, 'score': 8.566262661038072+/-0.024136102028899924, 'hrank': 4.0, 'scores': array([ 8.54726853,  8.55047535,  8.60473597,  8.64336848,  8.48546497]), 'tuning': {'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_std': [True, False], 'std__residual_estimator__Scaling__with_mean': [True, False]}}}                                                                                                                                                                                                                                                                                                                                            | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': True}, {'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': True}, {'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': True}, {'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__residual_estimator__GP__alpha': 0.1, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': True}, {'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__residual_estimator__GP__alpha': 0.01, 'std__residual_estimator__Scaling__with_std': False, 'std__residual_estimator__Scaling__with_mean': True}], 'vrank': 1.0, 'score': 0.4620627737126294+/-0.019493830547439438, 'hrank': 1.0, 'scores': array([ 0.40155688,  0.51360793,  0.41920173,  0.4868441 ,  0.48910323]), 'tuning': {'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__residual_estimator__Scaling__with_std': [True, False], 'std__residual_estimator__Scaling__with_mean': [True, False]}}}                                                                                                                                                                                                                                                                                                                                          | {'data': {'vrank': 3.75}}         |
| {'view': ItemView, 'data': {'index': 3}} | {'view': InfoView, 'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, C(std(y)), 'squared_error'), min=0))", 'description': 'norm(p={Scaling, GP}, s=Min(RE(point, C(std(y)), squared_error), min=0))', 'group': 'residual_min_GP'}}                                                                                                                                                                                                                                                                                                                                                          | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__minimum': 4, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 4, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__minimum': 4, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__minimum': 4, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'std__minimum': 4, 'point__Scaling__with_std': True}], 'vrank': 1.0, 'score': 2.897283305726282+/-0.04028970162535516, 'hrank': 2.0, 'scores': array([ 2.91594835,  2.98388888,  2.72324583,  2.937956  ,  2.92537746]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__minimum': 0, 'point__Scaling__with_std': False}], 'vrank': 4.0, 'score': 5.4224454531128154+/-0.021339412443323647, 'hrank': 3.0, 'scores': array([ 5.50531794,  5.35609344,  5.41916066,  5.41860642,  5.41304881]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': False}], 'vrank': 5.0, 'score': 8.535700640907365+/-0.015555265957175112, 'hrank': 4.0, 'scores': array([ 8.58249833,  8.49411695,  8.54066231,  8.56265606,  8.49856956]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__minimum': 0, 'point__Scaling__with_std': True}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': False}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': True}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__minimum': 0, 'point__Scaling__with_std': False}], 'vrank': 8.0, 'score': 0.8630685570753446+/-0.07154706428899711, 'hrank': 1.0, 'scores': array([ 0.74782025,  0.7933186 ,  0.76663448,  0.82924861,  1.17832085]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'vrank': 4.5}}          |
| {'view': ItemView, 'data': {'index': 4}} | {'view': InfoView, 'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'), min=0))", 'description': 'norm(p={Scaling, GP}, s=Min(RE(point, RF, squared_error), min=0))', 'group': 'residual_min_GP'}} | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 4, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 4, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 4, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': None}, {'std__minimum': 4, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': None}, {'std__minimum': 4, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 10}], 'vrank': 3.0, 'score': 2.9416825870317704+/-0.10428809632418101, 'hrank': 2.0, 'scores': array([ 3.33759609,  2.90252694,  2.82389281,  3.01086785,  2.63352925]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 0, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None}, {'std__minimum': 4, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None}, {'std__minimum': 32, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None}, {'std__minimum': 0, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 20}, {'std__minimum': 4, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10}], 'vrank': 7.0, 'score': 5.440962469889241+/-0.037336812578773984, 'hrank': 3.0, 'scores': array([ 5.43156956,  5.51301386,  5.36327807,  5.34025446,  5.5566964 ]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 4, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 8, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 8, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 32, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 8, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10}], 'vrank': 4.0, 'score': 8.530858524292753+/-0.025425506134372118, 'hrank': 4.0, 'scores': array([ 8.53808134,  8.63100899,  8.45778602,  8.50501155,  8.52240473]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'best_params': [{'std__minimum': 0, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 0, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 0, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__n_estimators': 30, 'std__estimator__residual_estimator__max_depth': None}, {'std__minimum': 0, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__n_estimators': 5, 'std__estimator__residual_estimator__max_depth': 10}, {'std__minimum': 0, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__n_estimators': 20, 'std__estimator__residual_estimator__max_depth': 10}], 'vrank': 6.0, 'score': 0.7843579039468637+/-0.16532669254842217, 'hrank': 1.0, 'scores': array([ 0.50810389,  0.31181227,  1.11962744,  1.29591632,  0.6863296 ]), 'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__max_depth': [10, 20, None]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'vrank': 5.0}}          |
| {'view': ItemView, 'data': {'index': 5}} | {'view': InfoView, 'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'))", 'description': 'norm(p={Scaling, GP}, s=RE(point, LR, squared_error))', 'group': 'residual_plain_GP'}}                                                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True}], 'vrank': 7.0, 'score': 6.589182680907365+/-0.12784918496526698, 'hrank': 3.0, 'scores': array([ 6.62249116,  6.05452428,  6.72794776,  6.63505601,  6.9058942 ]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                   | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}], 'vrank': 8.0, 'score': 5.4781858868231135+/-0.027312385044913047, 'hrank': 2.0, 'scores': array([ 5.37505028,  5.47746496,  5.46272456,  5.51975809,  5.55593154]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}], 'vrank': 1.0, 'score': 8.518201052626017+/-0.013000406487023374, 'hrank': 4.0, 'scores': array([ 8.52253252,  8.53510772,  8.50453888,  8.55745558,  8.47137056]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True}], 'vrank': 4.0, 'score': 0.5644090439215964+/-0.026089265047039255, 'hrank': 1.0, 'scores': array([ 0.60334827,  0.63437495,  0.59349123,  0.48448994,  0.50634083]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'data': {'vrank': 5.0}}          |
| {'view': ItemView, 'data': {'index': 6}} | {'view': InfoView, 'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=ResidualEstimator(point, C(std(y)), 'squared_error'))", 'description': 'norm(p={Scaling, GP}, s=RE(point, C(std(y)), squared_error))', 'group': 'residual_plain_GP'}}                                                                                                                                                                                                                                                                                                                                                                                | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}], 'vrank': 5.0, 'score': 4.177739240027128+/-0.16297828505157247, 'hrank': 2.0, 'scores': array([ 3.81099881,  3.83451905,  4.22708843,  4.81716493,  4.19892498]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}], 'vrank': 5.0, 'score': 5.427494774133042+/-0.011497398017947304, 'hrank': 3.0, 'scores': array([ 5.41171726,  5.40623918,  5.42497325,  5.41714419,  5.47739999]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}], 'vrank': 3.0, 'score': 8.529931079077695+/-0.023494022882086758, 'hrank': 4.0, 'scores': array([ 8.60601655,  8.52243859,  8.47895513,  8.57211454,  8.47013058]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False}], 'vrank': 7.0, 'score': 0.7870087972305935+/-0.012813930909479417, 'hrank': 1.0, 'scores': array([ 0.7794403 ,  0.8169759 ,  0.79517009,  0.80789549,  0.73556221]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'data': {'vrank': 5.0}}          |
| {'view': ItemView, 'data': {'index': 7}} | {'view': InfoView, 'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'))", 'description': 'norm(p={Scaling, GP}, s=RE(point, RF, squared_error))', 'group': 'residual_plain_GP'}}                       | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_std': True, 'std__residual_estimator__n_estimators': 20}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'std__residual_estimator__max_depth': None, 'point__Scaling__with_std': True, 'std__residual_estimator__n_estimators': 30}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_std': True, 'std__residual_estimator__n_estimators': 30}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'std__residual_estimator__max_depth': None, 'point__Scaling__with_std': True, 'std__residual_estimator__n_estimators': 30}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_std': True, 'std__residual_estimator__n_estimators': 20}], 'vrank': 8.0, 'score': 7.17402007598097+/-0.3938207486564728, 'hrank': 3.0, 'scores': array([ 8.04931607,  6.76882586,  6.8616499 ,  8.28616842,  5.90414014]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__residual_estimator__max_depth': [10, 20, None], 'point__Scaling__with_std': [True, False], 'std__residual_estimator__n_estimators': [5, 20, 30]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__residual_estimator__max_depth': None, 'point__Scaling__with_std': False, 'std__residual_estimator__n_estimators': 30}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_std': False, 'std__residual_estimator__n_estimators': 30}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': False, 'std__residual_estimator__max_depth': None, 'point__Scaling__with_std': False, 'std__residual_estimator__n_estimators': 20}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__residual_estimator__max_depth': None, 'point__Scaling__with_std': False, 'std__residual_estimator__n_estimators': 30}, {'point__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_std': False, 'std__residual_estimator__n_estimators': 20}], 'vrank': 6.0, 'score': 5.4319802087906+/-0.05208816732764256, 'hrank': 2.0, 'scores': array([ 5.32752049,  5.32994209,  5.54038356,  5.60338608,  5.35866882]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__residual_estimator__max_depth': [10, 20, None], 'point__Scaling__with_std': [True, False], 'std__residual_estimator__n_estimators': [5, 20, 30]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_std': False, 'std__residual_estimator__n_estimators': 30}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_std': False, 'std__residual_estimator__n_estimators': 30}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_std': False, 'std__residual_estimator__n_estimators': 30}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': False, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_std': False, 'std__residual_estimator__n_estimators': 30}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_std': False, 'std__residual_estimator__n_estimators': 20}], 'vrank': 7.0, 'score': 8.56866337467257+/-0.038807697786387325, 'hrank': 4.0, 'scores': array([ 8.70386072,  8.54634509,  8.56654789,  8.59308055,  8.43348263]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__residual_estimator__max_depth': [10, 20, None], 'point__Scaling__with_std': [True, False], 'std__residual_estimator__n_estimators': [5, 20, 30]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'view': ScoreView, 'data': {'best_params': [{'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__residual_estimator__max_depth': None, 'point__Scaling__with_std': True, 'std__residual_estimator__n_estimators': 5}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__residual_estimator__max_depth': 20, 'point__Scaling__with_std': True, 'std__residual_estimator__n_estimators': 30}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_std': False, 'std__residual_estimator__n_estimators': 30}, {'point__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_std': True, 'std__residual_estimator__n_estimators': 30}, {'point__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__residual_estimator__max_depth': 10, 'point__Scaling__with_std': False, 'std__residual_estimator__n_estimators': 30}], 'vrank': 3.0, 'score': 0.5080364833657081+/-0.025668203525598992, 'hrank': 1.0, 'scores': array([ 0.45244726,  0.55818093,  0.51853374,  0.57880361,  0.43221689]), 'tuning': {'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_mean': [True, False], 'std__residual_estimator__max_depth': [10, 20, None], 'point__Scaling__with_std': [True, False], 'std__residual_estimator__n_estimators': [5, 20, 30]}}}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'data': {'vrank': 6.0}}          |


==> data/results_residual.txt <==

|   # | Info                                                              | CV(Boston, log_loss)   | CV(Boston, linearized_log_loss)   | CV(Boston, gneiting_loss)   |
|----:|:------------------------------------------------------------------|:-----------------------|:----------------------------------|:----------------------------|
|   0 | norm(p=LR, s=C(std(y)))                                           | (1) 3.284+/-0.011      | (1) 3.276+/-0.009                 | (3) -0.04775+/-0.00030      |
|   1 | norm(p=LR, s=Min(RE(point, {Scaling, GP}, squared_error), min=0)) | (2) 3.38+/-0.04*       | (2) 3.38+/-0.04*                  | (1) -0.0634+/-0.0022*       |
|   2 | norm(p=LR, s=Min(RE(point, RF, squared_error), min=0))            | (3) 3.45+/-0.04*       | (3) 3.39+/-0.04*                  | (2) -0.0544+/-0.0011*       |
|   3 | norm(p=C(mean(y)), s=C(std(y)))                                   | (4) 3.65+/-0.07        | (4) 3.64+/-0.04                   | (5) -0.0342+/-0.0008        |
|   4 | norm(p=LR, s=Min(RE(point, LR, squared_error), min=0))            | (5) 3.85+/-0.05*       | (5) 3.84+/-0.05*                  | (4) -0.0370+/-0.0008*       |
|   5 | norm(p=LR, s=Min(RE(point, C(std(y)), squared_error), min=0))     | (6) 4.982+/-0.025*     | (6) 4.977+/-0.019*                | (6) -0.00888+/-0.00024*     |

\begin{tabular}{rllll}
\hline
   \# & Info                                                              & CV(Boston, log\_loss)   & CV(Boston, linearized\_log\_loss)   & CV(Boston, $L_{g}$)   \\
\hline
   0 & norm(p=LR, s=C(std(y)))                                           & (1) 3.284+/-0.011      & (1) 3.276+/-0.009                 & (3) -0.04775+/-0.00030      \\
   1 & norm(p=LR, s=Min(RE(point, \{Scaling, GP\}, squared\_error), min=0)) & (2) 3.38+/-0.04*       & (2) 3.38+/-0.04*                  & (1) -0.0634+/-0.0022*       \\
   2 & norm(p=LR, s=Min(RE(point, RF, squared\_error), min=0))            & (3) 3.45+/-0.04*       & (3) 3.39+/-0.04*                  & (2) -0.0544+/-0.0011*       \\
   3 & norm(p=C(mean(y)), s=C(std(y)))                                   & (4) 3.65+/-0.07        & (4) 3.64+/-0.04                   & (5) -0.0342+/-0.0008        \\
   4 & norm(p=LR, s=Min(RE(point, LR, squared\_error), min=0))            & (5) 3.85+/-0.05*       & (5) 3.84+/-0.05*                  & (4) -0.0370+/-0.0008*       \\
   5 & norm(p=LR, s=Min(RE(point, C(std(y)), squared\_error), min=0))     & (6) 4.982+/-0.025*     & (6) 4.977+/-0.019*                & (6) -0.00888+/-0.00024*     \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | CV(Boston, log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | CV(Boston, gneiting_loss)               |
|:-----------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'description': 'norm(p=LR, s=C(std(y)))', 'group': 'residual_baseline_LR', 'repr': 'norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=C(std(y)))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                                                                                  | {'data': {'tuning': None, 'best_params': None, 'hrank': 3.0, 'scores': array([ 3.32808534,  3.29137081,  3.2662504 ,  3.26902875,  3.266614  ]), 'score': 3.284269860010068+/-0.010656343189556848, 'vrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'tuning': None, 'best_params': None, 'hrank': 2.0, 'scores': array([ 3.30391064,  3.28446081,  3.24483308,  3.26253484,  3.28396128]), 'score': 3.2759401298755293+/-0.009092063915044087, 'vrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'tuning': None, 'best_params': None, 'hrank': 1.0, 'scores': array([-0.04758929, -0.04737   , -0.04700707, -0.04900446, -0.04778145]), 'score': -0.04775045339668898+/-0.0003031062403015012, 'vrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'vrank': 1.6666666666666667}} |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'description': 'norm(p=LR, s=Min(RE(point, {Scaling, GP}, squared_error), min=0))', 'group': 'residual_min_LR', 'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'), min=0))"}, 'view': InfoView}                                                                     | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}], 'hrank': 2.0, 'scores': array([ 3.49425474,  3.23773759,  3.36740864,  3.38479878,  3.41203216]), 'score': 3.3792463825994736+/-0.037147019842491566, 'vrank': 2.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}], 'hrank': 3.0, 'scores': array([ 3.47168704,  3.29383121,  3.33869559,  3.27957033,  3.52420828]), 'score': 3.3815984913110655+/-0.044003181121508916, 'vrank': 2.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}], 'hrank': 1.0, 'scores': array([-0.05642964, -0.07181216, -0.06284178, -0.06313611, -0.0626232 ]), 'score': -0.06336857728333763+/-0.0021939004962278795, 'vrank': 1.0}, 'view': ScoreView} | {'data': {'vrank': 1.6666666666666667}} |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'description': 'norm(p=LR, s=Min(RE(point, RF, squared_error), min=0))', 'group': 'residual_min_LR', 'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'), min=0))"}, 'view': InfoView} | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'best_params': [{'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}, {'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 4}, {'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}, {'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}, {'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}], 'hrank': 3.0, 'scores': array([ 3.50276674,  3.32727253,  3.61398571,  3.41089755,  3.40190428]), 'score': 3.4513653617322526+/-0.04407745632889302, 'vrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'best_params': [{'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}, {'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}, {'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}, {'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}, {'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}], 'hrank': 2.0, 'scores': array([ 3.44888297,  3.48269393,  3.41699209,  3.38730073,  3.23169171]), 'score': 3.3935122876440715+/-0.03888190419017356, 'vrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                              | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'best_params': [{'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}, {'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}, {'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}, {'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}, {'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5, 'std__minimum': 2}], 'hrank': 1.0, 'scores': array([-0.05841684, -0.05167555, -0.05253314, -0.05350445, -0.05597413]), 'score': -0.0544208217544979+/-0.0011012821573224219, 'vrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'vrank': 2.6666666666666665}} |
| {'data': {'index': 3}, 'view': ItemView} | {'data': {'description': 'norm(p=C(mean(y)), s=C(std(y)))', 'group': 'baseline', 'repr': 'norm(p=C(mean(y)), s=C(std(y)))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'data': {'tuning': None, 'best_params': None, 'hrank': 3.0, 'scores': array([ 3.93195477,  3.59799236,  3.63948734,  3.52586802,  3.55183302]), 'score': 3.649427103023791+/-0.0655309594074118, 'vrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'data': {'tuning': None, 'best_params': None, 'hrank': 2.0, 'scores': array([ 3.57007504,  3.67510765,  3.61529792,  3.81186713,  3.54476356]), 'score': 3.6434222605182582+/-0.042559122468337, 'vrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'tuning': None, 'best_params': None, 'hrank': 1.0, 'scores': array([-0.03526339, -0.03258485, -0.0319251 , -0.03667415, -0.03470161]), 'score': -0.03422981726159086+/-0.0007818756855500533, 'vrank': 5.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'vrank': 4.333333333333333}}  |
| {'data': {'index': 4}, 'view': ItemView} | {'data': {'description': 'norm(p=LR, s=Min(RE(point, LR, squared_error), min=0))', 'group': 'residual_min_LR', 'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'), min=0))"}, 'view': InfoView}                                                                                                                                                                                                                                                                                              | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32]}, 'best_params': [{'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}], 'hrank': 3.0, 'scores': array([ 3.83415685,  3.86932117,  4.05673247,  3.75054931,  3.75870275]), 'score': 3.8538925114502285+/-0.04960342632318256, 'vrank': 5.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32]}, 'best_params': [{'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}], 'hrank': 2.0, 'scores': array([ 3.82726484,  3.88315038,  3.74812852,  3.73418102,  4.01891566]), 'score': 3.842328083880259+/-0.04632315979151522, 'vrank': 5.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32]}, 'best_params': [{'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}], 'hrank': 1.0, 'scores': array([-0.03620789, -0.03750846, -0.03524876, -0.03553147, -0.04034486]), 'score': -0.03696828590737568+/-0.0008316833417114195, 'vrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'vrank': 4.666666666666667}}  |
| {'data': {'index': 5}, 'view': ItemView} | {'data': {'description': 'norm(p=LR, s=Min(RE(point, C(std(y)), squared_error), min=0))', 'group': 'residual_min_LR', 'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, C(std(y)), 'squared_error'), min=0))"}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                          | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32]}, 'best_params': [{'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}], 'hrank': 3.0, 'scores': array([ 5.0136985 ,  5.02006777,  4.94881217,  5.03860479,  4.88665152]), 'score': 4.981566951099351+/-0.02517926019582776, 'vrank': 6.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32]}, 'best_params': [{'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}], 'hrank': 2.0, 'scores': array([ 4.90661512,  4.9930591 ,  4.97599944,  4.96908213,  5.03890651]), 'score': 4.976732459521325+/-0.019086831123604934, 'vrank': 6.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32]}, 'best_params': [{'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}], 'hrank': 1.0, 'scores': array([-0.00986206, -0.00872326, -0.00847157, -0.00902444, -0.00832022]), 'score': -0.008880307197881862+/-0.00024413483585659606, 'vrank': 6.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'data': {'vrank': 6.0}}                |

|   # | Info                                                              | CV(Boston, log_loss)   | CV(Boston, linearized_log_loss)   | CV(Boston, gneiting_loss)   |
|----:|:------------------------------------------------------------------|:-----------------------|:----------------------------------|:----------------------------|
|   0 | norm(p=RF, s=Min(RE(point, RF, squared_error), min=0))            | (1) 2.59+/-0.05*       | (2) 2.66+/-0.07*                  | (1) -0.1185+/-0.0033*       |
|   1 | norm(p=RF, s=Min(RE(point, LR, squared_error), min=0))            | (3) 2.67+/-0.16*       | (1) 2.54+/-0.07*                  | (3) -0.1122+/-0.0022*       |
|   2 | norm(p=RF, s=Min(RE(point, {Scaling, GP}, squared_error), min=0)) | (2) 2.65+/-0.05*       | (3) 2.73+/-0.08*                  | (2) -0.113+/-0.006*         |
|   3 | norm(p=RF, s=Min(RE(point, C(std(y)), squared_error), min=0))     | (4) 2.80+/-0.09*       | (4) 2.81+/-0.07*                  | (4) -0.074+/-0.006*         |
|   4 | norm(p=RF, s=C(std(y)))                                           | (5) 3.210+/-0.008*     | (5) 3.212+/-0.020*                | (5) -0.05185+/-0.00023*     |
|   5 | norm(p=C(mean(y)), s=C(std(y)))                                   | (6) 3.640+/-0.032      | (6) 3.642+/-0.035                 | (6) -0.0342+/-0.0007        |

\begin{tabular}{rllll}
\hline
   \# & Info                                                              & CV(Boston, log\_loss)   & CV(Boston, linearized\_log\_loss)   & CV(Boston, $L_{g}$)   \\
\hline
   0 & norm(p=RF, s=Min(RE(point, RF, squared\_error), min=0))            & (1) 2.59+/-0.05*       & (2) 2.66+/-0.07*                  & (1) -0.1185+/-0.0033*       \\
   1 & norm(p=RF, s=Min(RE(point, LR, squared\_error), min=0))            & (3) 2.67+/-0.16*       & (1) 2.54+/-0.07*                  & (3) -0.1122+/-0.0022*       \\
   2 & norm(p=RF, s=Min(RE(point, \{Scaling, GP\}, squared\_error), min=0)) & (2) 2.65+/-0.05*       & (3) 2.73+/-0.08*                  & (2) -0.113+/-0.006*         \\
   3 & norm(p=RF, s=Min(RE(point, C(std(y)), squared\_error), min=0))     & (4) 2.80+/-0.09*       & (4) 2.81+/-0.07*                  & (4) -0.074+/-0.006*         \\
   4 & norm(p=RF, s=C(std(y)))                                           & (5) 3.210+/-0.008*     & (5) 3.212+/-0.020*                & (5) -0.05185+/-0.00023*     \\
   5 & norm(p=C(mean(y)), s=C(std(y)))                                   & (6) 3.640+/-0.032      & (6) 3.642+/-0.035                 & (6) -0.0342+/-0.0007        \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | CV(Boston, log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | CV(Boston, gneiting_loss)               |
|:-----------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'description': 'norm(p=RF, s=Min(RE(point, RF, squared_error), min=0))', 'group': 'residual_min_RF', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'), min=0))"}, 'view': InfoView} | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'best_params': [{'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 2, 'point__max_depth': None, 'point__n_estimators': 20}, {'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 2, 'point__max_depth': None, 'point__n_estimators': 20}, {'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': None, 'point__n_estimators': 30}, {'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 2, 'point__max_depth': 10, 'point__n_estimators': 20}, {'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 2, 'point__max_depth': None, 'point__n_estimators': 20}], 'hrank': 2.0, 'scores': array([ 2.65125946,  2.65186971,  2.66169818,  2.57532212,  2.38522074]), 'score': 2.5850740387441076+/-0.046797381151601314, 'vrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                   | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'best_params': [{'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': 10, 'point__n_estimators': 30}, {'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': 10, 'point__n_estimators': 20}, {'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': 10, 'point__n_estimators': 30}, {'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 5}, {'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': None, 'point__n_estimators': 20}], 'hrank': 3.0, 'scores': array([ 2.51488554,  2.61353432,  2.55393318,  2.93679047,  2.67124333]), 'score': 2.6580773673664355+/-0.06668982810638224, 'vrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'best_params': [{'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 20}, {'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 2, 'point__max_depth': None, 'point__n_estimators': 30}, {'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': None, 'point__n_estimators': 30}, {'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'std__minimum': 2, 'point__max_depth': None, 'point__n_estimators': 20}, {'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 20, 'std__minimum': 2, 'point__max_depth': 10, 'point__n_estimators': 20}], 'hrank': 1.0, 'scores': array([-0.10788007, -0.12299698, -0.12974401, -0.11714693, -0.11479685]), 'score': -0.11851296667490407+/-0.0033164853007559064, 'vrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'vrank': 1.3333333333333333}} |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'description': 'norm(p=RF, s=Min(RE(point, LR, squared_error), min=0))', 'group': 'residual_min_RF', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'), min=0))"}, 'view': InfoView}                                                                                                                                                                                                                                                                                              | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'best_params': [{'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 20}, {'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 20}, {'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': None, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': 10, 'point__n_estimators': 30}], 'hrank': 3.0, 'scores': array([ 2.89203651,  3.2627488 ,  2.58732425,  2.31866417,  2.31200229]), 'score': 2.6745552024941674+/-0.1623554264828807, 'vrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'best_params': [{'std__minimum': 4, 'point__max_depth': 20, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': None, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': 10, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': None, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 30}], 'hrank': 2.0, 'scores': array([ 2.6714658 ,  2.48350148,  2.41897495,  2.77615056,  2.32784607]), 'score': 2.535587774149085+/-0.07370249350893311, 'vrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'best_params': [{'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 20}], 'hrank': 1.0, 'scores': array([-0.11810352, -0.11572787, -0.11151065, -0.11240181, -0.10333464]), 'score': -0.11221569864230774+/-0.0022486154839424124, 'vrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'vrank': 2.3333333333333335}} |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'description': 'norm(p=RF, s=Min(RE(point, {Scaling, GP}, squared_error), min=0))', 'group': 'residual_min_RF', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'), min=0))"}, 'view': InfoView}                                                                     | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 30, 'point__max_depth': None, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 5, 'point__max_depth': None, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 20, 'point__max_depth': None, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 30, 'point__max_depth': None, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 20, 'point__max_depth': 20, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_std': True}], 'hrank': 2.0, 'scores': array([ 2.53960612,  2.81684422,  2.76569112,  2.53060454,  2.6219806 ]), 'score': 2.6549453200467252+/-0.05227860788457455, 'vrank': 2.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 30, 'point__max_depth': 10, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 30, 'point__max_depth': 20, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 30, 'point__max_depth': 10, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 30, 'point__max_depth': None, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 20, 'point__max_depth': None, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_std': True}], 'hrank': 3.0, 'scores': array([ 2.72325929,  2.48847896,  2.64495949,  3.06113568,  2.74277337]), 'score': 2.732121358772112+/-0.0837618619613394, 'vrank': 3.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 30, 'point__max_depth': 20, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 30, 'point__max_depth': 20, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 30, 'point__max_depth': None, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 30, 'point__max_depth': None, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 20, 'point__max_depth': None, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_std': True}], 'hrank': 1.0, 'scores': array([-0.10572953, -0.10084851, -0.10974141, -0.13666672, -0.11133316]), 'score': -0.11286386735687728+/-0.005563941544723848, 'vrank': 2.0}, 'view': ScoreView} | {'data': {'vrank': 2.3333333333333335}} |
| {'data': {'index': 3}, 'view': ItemView} | {'data': {'description': 'norm(p=RF, s=Min(RE(point, C(std(y)), squared_error), min=0))', 'group': 'residual_min_RF', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, C(std(y)), 'squared_error'), min=0))"}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                          | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'best_params': [{'std__minimum': 2, 'point__max_depth': 10, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': 10, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 30}, {'std__minimum': 4, 'point__max_depth': 20, 'point__n_estimators': 30}], 'hrank': 2.0, 'scores': array([ 3.0594073 ,  2.64143288,  2.54438903,  2.71406771,  3.03640386]), 'score': 2.7991401571083996+/-0.09402980245361867, 'vrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'best_params': [{'std__minimum': 2, 'point__max_depth': 10, 'point__n_estimators': 30}, {'std__minimum': 4, 'point__max_depth': None, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': None, 'point__n_estimators': 30}, {'std__minimum': 4, 'point__max_depth': 10, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': None, 'point__n_estimators': 30}], 'hrank': 3.0, 'scores': array([ 2.66906932,  2.85151452,  2.83050885,  3.08590141,  2.61860649]), 'score': 2.8111201192127013+/-0.07341725050060789, 'vrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'best_params': [{'std__minimum': 2, 'point__max_depth': 10, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': 20, 'point__n_estimators': 30}, {'std__minimum': 4, 'point__max_depth': 20, 'point__n_estimators': 30}, {'std__minimum': 2, 'point__max_depth': 10, 'point__n_estimators': 20}], 'hrank': 1.0, 'scores': array([-0.09456508, -0.07938064, -0.06018304, -0.06178972, -0.07555544]), 'score': -0.07429478434732185+/-0.005635097417058901, 'vrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'vrank': 4.0}}                |
| {'data': {'index': 4}, 'view': ItemView} | {'data': {'description': 'norm(p=RF, s=C(std(y)))', 'group': 'residual_baseline_RF', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=C(std(y)))"}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                                                                                  | {'data': {'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'best_params': [{'point__max_depth': 20, 'point__n_estimators': 20}, {'point__max_depth': 20, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 20}, {'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': None, 'point__n_estimators': 30}], 'hrank': 2.0, 'scores': array([ 3.22268774,  3.18980683,  3.19941878,  3.20055984,  3.23931016]), 'score': 3.210356672138088+/-0.008070367186243668, 'vrank': 5.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | {'data': {'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'best_params': [{'point__max_depth': 20, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 5}, {'point__max_depth': None, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 30}], 'hrank': 3.0, 'scores': array([ 3.20335822,  3.25221468,  3.14918961,  3.18679602,  3.27002945]), 'score': 3.21231759422299+/-0.019635884500105085, 'vrank': 5.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'data': {'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'best_params': [{'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 20}, {'point__max_depth': None, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 30}], 'hrank': 1.0, 'scores': array([-0.05119142, -0.05206914, -0.0514623 , -0.05181673, -0.05269529]), 'score': -0.0518469766144747+/-0.0002321763875862568, 'vrank': 5.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'vrank': 5.0}}                |
| {'data': {'index': 5}, 'view': ItemView} | {'data': {'description': 'norm(p=C(mean(y)), s=C(std(y)))', 'group': 'baseline', 'repr': 'norm(p=C(mean(y)), s=C(std(y)))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'tuning': None, 'best_params': None, 'hrank': 2.0, 'scores': array([ 3.67728323,  3.69670388,  3.56749615,  3.54078521,  3.7172537 ]), 'score': 3.6399044341300195+/-0.032046117487335796, 'vrank': 6.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'tuning': None, 'best_params': None, 'hrank': 3.0, 'scores': array([ 3.63584571,  3.67131091,  3.62737685,  3.51539464,  3.75811689]), 'score': 3.6416090017540874+/-0.03499835737455574, 'vrank': 6.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'tuning': None, 'best_params': None, 'hrank': 1.0, 'scores': array([-0.03464809, -0.03351489, -0.03629118, -0.03182996, -0.03482001]), 'score': -0.03422082446479522+/-0.0006646065304243565, 'vrank': 6.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'vrank': 6.0}}                |

|   # | Info                                                                         | CV(Boston, log_loss)   | CV(Boston, linearized_log_loss)   | CV(Boston, gneiting_loss)   |
|----:|:-----------------------------------------------------------------------------|:-----------------------|:----------------------------------|:----------------------------|
|   0 | norm(p={Scaling, GP}, s=Min(RE(point, RF, squared_error), min=0))            | (2) 2.91+/-0.07*       | (1) 2.87+/-0.11*                  | (4) -0.101+/-0.005*         |
|   1 | norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, squared_error), min=0)) | (1) 2.87+/-0.04*       | (4) 3.13+/-0.15*                  | (2) -0.106+/-0.006*         |
|   2 | norm(p={Scaling, GP}, s=Min(RE(point, C(std(y)), squared_error), min=0))     | (4) 3.07+/-0.10*       | (3) 2.92+/-0.08*                  | (1) -0.1069+/-0.0027*       |
|   3 | norm(p={Scaling, GP}, s=Min(RE(point, LR, squared_error), min=0))            | (3) 3.07+/-0.09*       | (2) 2.90+/-0.04*                  | (3) -0.103+/-0.004*         |
|   4 | norm(p={Scaling, GP}, s=C(std(y)))                                           | (5) 3.258+/-0.015*     | (5) 3.247+/-0.012*                | (5) -0.04996+/-0.00032*     |
|   5 | norm(p=C(mean(y)), s=C(std(y)))                                              | (6) 3.647+/-0.023      | (6) 3.639+/-0.025                 | (6) -0.0342+/-0.0005        |

\begin{tabular}{rllll}
\hline
   \# & Info                                                                         & CV(Boston, log\_loss)   & CV(Boston, linearized\_log\_loss)   & CV(Boston, $L_{g}$)   \\
\hline
   0 & norm(p=\{Scaling, GP\}, s=Min(RE(point, RF, squared\_error), min=0))            & (2) 2.91+/-0.07*       & (1) 2.87+/-0.11*                  & (4) -0.101+/-0.005*         \\
   1 & norm(p=\{Scaling, GP\}, s=Min(RE(point, \{Scaling, GP\}, squared\_error), min=0)) & (1) 2.87+/-0.04*       & (4) 3.13+/-0.15*                  & (2) -0.106+/-0.006*         \\
   2 & norm(p=\{Scaling, GP\}, s=Min(RE(point, C(std(y)), squared\_error), min=0))     & (4) 3.07+/-0.10*       & (3) 2.92+/-0.08*                  & (1) -0.1069+/-0.0027*       \\
   3 & norm(p=\{Scaling, GP\}, s=Min(RE(point, LR, squared\_error), min=0))            & (3) 3.07+/-0.09*       & (2) 2.90+/-0.04*                  & (3) -0.103+/-0.004*         \\
   4 & norm(p=\{Scaling, GP\}, s=C(std(y)))                                           & (5) 3.258+/-0.015*     & (5) 3.247+/-0.012*                & (5) -0.04996+/-0.00032*     \\
   5 & norm(p=C(mean(y)), s=C(std(y)))                                              & (6) 3.647+/-0.023      & (6) 3.639+/-0.025                 & (6) -0.0342+/-0.0005        \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | CV(Boston, log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | CV(Boston, gneiting_loss)               |
|:-----------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'description': 'norm(p={Scaling, GP}, s=Min(RE(point, RF, squared_error), min=0))', 'group': 'residual_min_GP', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'), min=0))"}, 'view': InfoView} | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'best_params': [{'std__estimator__residual_estimator__max_depth': None, 'std__minimum': 4, 'point__Scaling__with_mean': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5}, {'std__estimator__residual_estimator__max_depth': None, 'std__minimum': 4, 'point__Scaling__with_mean': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5}, {'std__estimator__residual_estimator__max_depth': 20, 'std__minimum': 4, 'point__Scaling__with_mean': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 20}, {'std__estimator__residual_estimator__max_depth': 10, 'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5}, {'std__estimator__residual_estimator__max_depth': 10, 'std__minimum': 4, 'point__Scaling__with_mean': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5}], 'hrank': 3.0, 'scores': array([ 2.96338567,  2.86242672,  3.1629334 ,  2.90710609,  2.6547126 ]), 'score': 2.9101128968452405+/-0.07328533771921678, 'vrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'best_params': [{'std__estimator__residual_estimator__max_depth': 10, 'std__minimum': 4, 'point__Scaling__with_mean': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5}, {'std__estimator__residual_estimator__max_depth': 10, 'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5}, {'std__estimator__residual_estimator__max_depth': 10, 'std__minimum': 4, 'point__Scaling__with_mean': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5}, {'std__estimator__residual_estimator__max_depth': 10, 'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5}, {'std__estimator__residual_estimator__max_depth': 20, 'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 20}], 'hrank': 2.0, 'scores': array([ 2.77740723,  2.67756378,  2.66318977,  3.34388037,  2.87193269]), 'score': 2.866794767529233+/-0.11187324243260037, 'vrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'best_params': [{'std__estimator__residual_estimator__max_depth': None, 'std__minimum': 2, 'point__Scaling__with_mean': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5}, {'std__estimator__residual_estimator__max_depth': None, 'std__minimum': 2, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5}, {'std__estimator__residual_estimator__max_depth': 20, 'std__minimum': 2, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 20}, {'std__estimator__residual_estimator__max_depth': 20, 'std__minimum': 2, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 5}, {'std__estimator__residual_estimator__max_depth': None, 'std__minimum': 2, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__n_estimators': 30}], 'hrank': 1.0, 'scores': array([-0.09468191, -0.10296486, -0.11537142, -0.10965187, -0.08469052]), 'score': -0.10147211477892859+/-0.004858214825234731, 'vrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                  | {'data': {'vrank': 2.3333333333333335}} |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'description': 'norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, squared_error), min=0))', 'group': 'residual_min_GP', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'), min=0))"}, 'view': InfoView}                                                                     | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__estimator__residual_estimator__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}], 'hrank': 2.0, 'scores': array([ 3.00889165,  2.94546742,  2.80382436,  2.74576989,  2.8698969 ]), 'score': 2.8747700427354963+/-0.04227756016005503, 'vrank': 1.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__estimator__residual_estimator__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 4, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}], 'hrank': 3.0, 'scores': array([ 3.51482291,  2.61798902,  3.03674587,  3.50789394,  2.95964799]), 'score': 3.1274199450354936+/-0.15371800121392626, 'vrank': 4.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'std__estimator__residual_estimator__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}], 'hrank': 1.0, 'scores': array([-0.10903843, -0.09772567, -0.13026729, -0.1047859 , -0.08855505]), 'score': -0.10607446726518661+/-0.006236571606128493, 'vrank': 2.0}, 'view': ScoreView} | {'data': {'vrank': 2.3333333333333335}} |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'description': 'norm(p={Scaling, GP}, s=Min(RE(point, C(std(y)), squared_error), min=0))', 'group': 'residual_min_GP', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, C(std(y)), 'squared_error'), min=0))"}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                          | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}], 'hrank': 3.0, 'scores': array([ 2.97882407,  2.70577703,  3.29109234,  3.07729688,  3.3153792 ]), 'score': 3.073673905051996+/-0.10000999018429237, 'vrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}], 'hrank': 2.0, 'scores': array([ 2.57219278,  3.04451373,  3.09127214,  2.87641627,  2.99582471]), 'score': 2.9160439263665623+/-0.08327745292936627, 'vrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 2, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}, {'std__minimum': 2, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}, {'std__minimum': 2, 'point__Scaling__with_mean': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}, {'std__minimum': 2, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}, {'std__minimum': 2, 'point__Scaling__with_mean': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}], 'hrank': 1.0, 'scores': array([-0.10572656, -0.10441329, -0.11827113, -0.09990561, -0.10599004]), 'score': -0.1068613234463294+/-0.0027320721387763523, 'vrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'vrank': 2.6666666666666665}} |
| {'data': {'index': 3}, 'view': ItemView} | {'data': {'description': 'norm(p={Scaling, GP}, s=Min(RE(point, LR, squared_error), min=0))', 'group': 'residual_min_GP', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'), min=0))"}, 'view': InfoView}                                                                                                                                                                                                                                                                                              | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 8, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}], 'hrank': 3.0, 'scores': array([ 2.79656688,  3.17566209,  2.99450468,  2.9900063 ,  3.40320877]), 'score': 3.0719897438500894+/-0.09144112296119682, 'vrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}], 'hrank': 2.0, 'scores': array([ 2.87790439,  2.86463663,  3.04712689,  2.80675618,  2.92611345]), 'score': 2.9045075062130947+/-0.03614406768615907, 'vrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'data': {'tuning': {'std__minimum': [2, 4, 8, 16, 32], 'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False]}, 'best_params': [{'std__minimum': 2, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}, {'std__minimum': 2, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}, {'std__minimum': 2, 'point__Scaling__with_mean': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'std__minimum': 2, 'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}, {'std__minimum': 2, 'point__Scaling__with_mean': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}], 'hrank': 1.0, 'scores': array([-0.09059558, -0.11370492, -0.10041526, -0.09954656, -0.10886105]), 'score': -0.10262467524523618+/-0.0035817290890237355, 'vrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'vrank': 2.6666666666666665}} |
| {'data': {'index': 4}, 'view': ItemView} | {'data': {'description': 'norm(p={Scaling, GP}, s=C(std(y)))', 'group': 'residual_baseline_GP', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=C(std(y)))"}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                                                                                  | {'data': {'tuning': {'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False]}, 'best_params': [{'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'point__Scaling__with_mean': False, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}], 'hrank': 3.0, 'scores': array([ 3.2688053 ,  3.2834382 ,  3.19359492,  3.27471058,  3.27013072]), 'score': 3.2581359461621195+/-0.014612564798933594, 'vrank': 5.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'data': {'tuning': {'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False]}, 'best_params': [{'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'point__Scaling__with_mean': True, 'point__GP__alpha': 1e-09, 'point__Scaling__with_std': True}, {'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}], 'hrank': 2.0, 'scores': array([ 3.2923519 ,  3.23391696,  3.22557825,  3.22202591,  3.26039298]), 'score': 3.2468532009557207+/-0.011814942478527761, 'vrank': 5.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | {'data': {'tuning': {'point__Scaling__with_mean': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01], 'point__Scaling__with_std': [True, False]}, 'best_params': [{'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'point__Scaling__with_mean': True, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}, {'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'point__Scaling__with_mean': True, 'point__GP__alpha': 0.01, 'point__Scaling__with_std': True}, {'point__Scaling__with_mean': False, 'point__GP__alpha': 0.1, 'point__Scaling__with_std': True}], 'hrank': 1.0, 'scores': array([-0.04923198, -0.04944846, -0.0510015 , -0.05062856, -0.04946802]), 'score': -0.049955702972003815+/-0.0003203323125866371, 'vrank': 5.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'vrank': 5.0}}                |
| {'data': {'index': 5}, 'view': ItemView} | {'data': {'description': 'norm(p=C(mean(y)), s=C(std(y)))', 'group': 'baseline', 'repr': 'norm(p=C(mean(y)), s=C(std(y)))'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | {'data': {'tuning': None, 'best_params': None, 'hrank': 3.0, 'scores': array([ 3.68917078,  3.71803938,  3.57471933,  3.61449734,  3.63878927]), 'score': 3.647043220415582+/-0.02295499395552092, 'vrank': 6.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'data': {'tuning': None, 'best_params': None, 'hrank': 2.0, 'scores': array([ 3.60347147,  3.55578783,  3.70853514,  3.69286158,  3.63486729]), 'score': 3.6391046625441925+/-0.025250561573731917, 'vrank': 6.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'tuning': None, 'best_params': None, 'hrank': 1.0, 'scores': array([-0.03236935, -0.03504556, -0.03389631, -0.034285  , -0.03515509]), 'score': -0.03415026376276453+/-0.00045013418165222244, 'vrank': 6.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'vrank': 6.0}}                |


==> data/results_residual_full.txt <==

|   # | Info                                                              | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:------------------------------------------------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | norm(p=LR, s=Min(RE(point, {Scaling, GP}, squared_error), min=0)) | (2) 2.75+/-0.06*                  | (1) 5.402+/-0.026*                  | (3) 8.705+/-0.032*               | (1) 1.896+/-0.013*                |
|   1 | norm(p=LR, s=Min(RE(point, LR, squared_error), min=0))            | (3) 2.905+/-0.014*                | (2) 5.403+/-0.027*                  | (1) 8.682+/-0.030*               | (3) 2.39+/-0.05*                  |
|   2 | norm(p=LR, s=Min(RE(point, RF, squared_error), min=0))            | (1) 2.73+/-0.04*                  | (4) 5.454+/-0.034*                  | (2) 8.69+/-0.04*                 | (2) 1.907+/-0.027*                |
|   3 | norm(p=LR, s=Min(RE(point, C(std(y)), squared_error), min=0))     | (4) 3.154+/-0.018*                | (3) 5.438+/-0.023*                  | (4) 8.711+/-0.022*               | (4) 2.605+/-0.006*                |
|   4 | norm(p=LR, s=C(std(y)))                                           | (5) 3.277+/-0.005                 | (5) 5.516+/-0.019                   | (5) 8.764+/-0.016                | (5) 3.275+/-0.005                 |
|   5 | norm(p=C(mean(y)), s=C(std(y)))                                   | (6) 3.643+/-0.034                 | (6) 5.765+/-0.017                   | (6) 8.994+/-0.023                | (6) 3.732+/-0.016                 |

\begin{tabular}{rlllll}
\hline
   \# & Info                                                              & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=LR, s=Min(RE(point, \{Scaling, GP\}, squared\_error), min=0)) & (2) 2.75+/-0.06*                  & (1) 5.402+/-0.026*                  & (3) 8.705+/-0.032*               & (1) 1.896+/-0.013*                \\
   1 & norm(p=LR, s=Min(RE(point, LR, squared\_error), min=0))            & (3) 2.905+/-0.014*                & (2) 5.403+/-0.027*                  & (1) 8.682+/-0.030*               & (3) 2.39+/-0.05*                  \\
   2 & norm(p=LR, s=Min(RE(point, RF, squared\_error), min=0))            & (1) 2.73+/-0.04*                  & (4) 5.454+/-0.034*                  & (2) 8.69+/-0.04*                 & (2) 1.907+/-0.027*                \\
   3 & norm(p=LR, s=Min(RE(point, C(std(y)), squared\_error), min=0))     & (4) 3.154+/-0.018*                & (3) 5.438+/-0.023*                  & (4) 8.711+/-0.022*               & (4) 2.605+/-0.006*                \\
   4 & norm(p=LR, s=C(std(y)))                                           & (5) 3.277+/-0.005                 & (5) 5.516+/-0.019                   & (5) 8.764+/-0.016                & (5) 3.275+/-0.005                 \\
   5 & norm(p=C(mean(y)), s=C(std(y)))                                   & (6) 3.643+/-0.034                 & (6) 5.765+/-0.017                   & (6) 8.994+/-0.023                & (6) 3.732+/-0.016                 \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'description': 'norm(p=LR, s=Min(RE(point, {Scaling, GP}, squared_error), min=0))', 'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'), min=0))", 'group': 'residual_min_LR'}, 'view': InfoView}                                                                     | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 2.0, 'scores': array([ 3.00372771,  2.70517004,  2.66501289,  2.66176197,  2.73549948]), 'best_params': [{'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}], 'score': 2.754234419901972+/-0.057102309988977376, 'hrank': 2.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 1.0, 'scores': array([ 5.31881061,  5.49755556,  5.38587692,  5.3832167 ,  5.4264654 ]), 'best_params': [{'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}], 'score': 5.402385038266542+/-0.026276924854439908, 'hrank': 3.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 3.0, 'scores': array([ 8.68452171,  8.67981234,  8.84278465,  8.64155405,  8.67426575]), 'best_params': [{'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}], 'score': 8.704587699147215+/-0.03162753252400916, 'hrank': 4.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 1.0, 'scores': array([ 1.86769392,  1.94463169,  1.87757744,  1.9156928 ,  1.8739523 ]), 'best_params': [{'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_std': False}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_std': True}], 'score': 1.8959096317740538+/-0.013235607461790998, 'hrank': 1.0}, 'view': ScoreView} | {'data': {'vrank': 1.75}}         |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'description': 'norm(p=LR, s=Min(RE(point, LR, squared_error), min=0))', 'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'), min=0))", 'group': 'residual_min_LR'}, 'view': InfoView}                                                                                                                                                                                                                                                                                              | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'vrank': 3.0, 'scores': array([ 2.92223136,  2.9457447 ,  2.9093905 ,  2.90153612,  2.84851483]), 'best_params': [{'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}, {'std__minimum': 4}], 'score': 2.9054835025365007+/-0.014391289968877669, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'vrank': 2.0, 'scores': array([ 5.33294211,  5.41363232,  5.41946533,  5.50241125,  5.34417283]), 'best_params': [{'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}, {'std__minimum': 32}], 'score': 5.402524770958665+/-0.027301548844174184, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'vrank': 1.0, 'scores': array([ 8.78022072,  8.636781  ,  8.74154012,  8.654732  ,  8.59694594]), 'best_params': [{'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}], 'score': 8.68204395684513+/-0.030472821133323783, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'vrank': 3.0, 'scores': array([ 2.26419389,  2.3796394 ,  2.33573029,  2.37272022,  2.60508152]), 'best_params': [{'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 2}, {'std__minimum': 1}], 'score': 2.3914730647522844+/-0.051157607476617836, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'data': {'vrank': 2.25}}         |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'description': 'norm(p=LR, s=Min(RE(point, RF, squared_error), min=0))', 'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'), min=0))", 'group': 'residual_min_LR'}, 'view': InfoView} | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'vrank': 1.0, 'scores': array([ 2.62561089,  2.66782969,  2.85575242,  2.76095637,  2.74202292]), 'best_params': [{'std__minimum': 2, 'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 20}, {'std__minimum': 1, 'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 20}, {'std__minimum': 2, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30}, {'std__minimum': 2, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30}, {'std__minimum': 0, 'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30}], 'score': 2.7304344560037004+/-0.03559652208542135, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'vrank': 4.0, 'scores': array([ 5.48295784,  5.55514208,  5.49422312,  5.34685278,  5.39088373]), 'best_params': [{'std__minimum': 8, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30}, {'std__minimum': 2, 'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30}, {'std__minimum': 8, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30}, {'std__minimum': 1, 'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30}, {'std__minimum': 2, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30}], 'score': 5.454011909422361+/-0.03355614173484101, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'vrank': 2.0, 'scores': array([ 8.57074957,  8.82654903,  8.71999308,  8.75286794,  8.59168746]), 'best_params': [{'std__minimum': 8, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30}, {'std__minimum': 2, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30}, {'std__minimum': 2, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30}, {'std__minimum': 8, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30}, {'std__minimum': 0, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20}], 'score': 8.692369417003448+/-0.04352266077230392, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30]}, 'vrank': 2.0, 'scores': array([ 1.80833917,  1.98396589,  1.92564227,  1.8716435 ,  1.94743592]), 'best_params': [{'std__minimum': 0, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30}, {'std__minimum': 0, 'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5}, {'std__minimum': 0, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5}, {'std__minimum': 0, 'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 20}, {'std__minimum': 0, 'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5}], 'score': 1.9074053530284025+/-0.027487863662551897, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'vrank': 2.25}}         |
| {'data': {'index': 3}, 'view': ItemView} | {'data': {'description': 'norm(p=LR, s=Min(RE(point, C(std(y)), squared_error), min=0))', 'repr': "norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=Min(ResidualEstimator(point, C(std(y)), 'squared_error'), min=0))", 'group': 'residual_min_LR'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                          | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'vrank': 4.0, 'scores': array([ 3.15764824,  3.223928  ,  3.1375129 ,  3.10374845,  3.14870824]), 'best_params': [{'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}], 'score': 3.1543091669827854+/-0.017581584370561266, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'vrank': 3.0, 'scores': array([ 5.41996798,  5.48078435,  5.5043936 ,  5.35703176,  5.42702037]), 'best_params': [{'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}], 'score': 5.4378396105971705+/-0.02301307699526156, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'vrank': 4.0, 'scores': array([ 8.70834783,  8.69908302,  8.64169768,  8.79657136,  8.70960711]), 'best_params': [{'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}], 'score': 8.711061401481269+/-0.02215963825360954, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32]}, 'vrank': 4.0, 'scores': array([ 2.60448973,  2.59090168,  2.62205326,  2.62103905,  2.58799025]), 'best_params': [{'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}, {'std__minimum': 0}], 'score': 2.6052947936473303+/-0.006437343495239572, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'data': {'vrank': 3.75}}         |
| {'data': {'index': 4}, 'view': ItemView} | {'data': {'description': 'norm(p=LR, s=C(std(y)))', 'repr': 'norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=C(std(y)))', 'group': 'residual_baseline_LR'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                                                                                  | {'data': {'tuning': None, 'vrank': 5.0, 'scores': array([ 3.27614471,  3.27266437,  3.27704143,  3.26084826,  3.29765557]), 'best_params': None, 'score': 3.2768708681580776+/-0.005317814982257503, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'tuning': None, 'vrank': 5.0, 'scores': array([ 5.46102978,  5.47926442,  5.53291475,  5.53034516,  5.57850423]), 'best_params': None, 'score': 5.516411665860671+/-0.01872864231729477, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'data': {'tuning': None, 'vrank': 5.0, 'scores': array([ 8.82990208,  8.72680515,  8.73577903,  8.76581835,  8.76106538]), 'best_params': None, 'score': 8.763873996450299+/-0.016167626083798858, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'data': {'tuning': None, 'vrank': 5.0, 'scores': array([ 3.29229738,  3.28140705,  3.26446452,  3.27173629,  3.26646979]), 'best_params': None, 'score': 3.2752750082398956+/-0.004622916902301839, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'vrank': 5.0}}          |
| {'data': {'index': 5}, 'view': ItemView} | {'data': {'description': 'norm(p=C(mean(y)), s=C(std(y)))', 'repr': 'norm(p=C(mean(y)), s=C(std(y)))', 'group': 'baseline'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'data': {'tuning': None, 'vrank': 6.0, 'scores': array([ 3.63176137,  3.51991613,  3.61983752,  3.75083326,  3.69058773]), 'best_params': None, 'score': 3.6425872010373075+/-0.03446981125485232, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'tuning': None, 'vrank': 6.0, 'scores': array([ 5.77982427,  5.77360959,  5.79153127,  5.6875099 ,  5.79014703]), 'best_params': None, 'score': 5.764524412712407+/-0.0174742673747096, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'tuning': None, 'vrank': 6.0, 'scores': array([ 8.9497513 ,  8.99598445,  9.05952791,  8.92485541,  9.04032968]), 'best_params': None, 'score': 8.994089748508891+/-0.022963594211692803, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'data': {'tuning': None, 'vrank': 6.0, 'scores': array([ 3.74331413,  3.70393858,  3.70738592,  3.70685882,  3.79968159]), 'best_params': None, 'score': 3.732235807931164+/-0.016412073418588632, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'vrank': 6.0}}          |

|   # | Info                                                              | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:------------------------------------------------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | norm(p=RF, s=C(std(y)))                                           | (5) 3.198+/-0.013*                | (1) 5.560+/-0.015*                  | (1) 8.724+/-0.008*               | (5) 3.231+/-0.004*                |
|   1 | norm(p=RF, s=Min(RE(point, {Scaling, GP}, squared_error), min=0)) | (1) 2.646+/-0.035*                | (4) 5.92+/-0.12*                    | (5) 9.378+/-0.026*               | (2) 0.51+/-0.07*                  |
|   2 | norm(p=RF, s=Min(RE(point, C(std(y)), squared_error), min=0))     | (4) 2.79+/-0.08*                  | (3) 5.86+/-0.06*                    | (2) 8.773+/-0.031*               | (4) 0.872+/-0.030*                |
|   3 | norm(p=RF, s=Min(RE(point, RF, squared_error), min=0))            | (2) 2.71+/-0.06*                  | (5) 6.04+/-0.12*                    | (6) 9.61+/-0.09*                 | (1) 0.47+/-0.05*                  |
|   4 | norm(p=RF, s=Min(RE(point, LR, squared_error), min=0))            | (3) 2.77+/-0.08*                  | (6) 6.14+/-0.09*                    | (4) 9.31+/-0.08*                 | (3) 0.60+/-0.05*                  |
|   5 | norm(p=C(mean(y)), s=C(std(y)))                                   | (6) 3.640+/-0.030                 | (2) 5.767+/-0.024                   | (3) 8.990+/-0.021                | (6) 3.731+/-0.009                 |

\begin{tabular}{rlllll}
\hline
   \# & Info                                                              & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=RF, s=C(std(y)))                                           & (5) 3.198+/-0.013*                & (1) 5.560+/-0.015*                  & (1) 8.724+/-0.008*               & (5) 3.231+/-0.004*                \\
   1 & norm(p=RF, s=Min(RE(point, \{Scaling, GP\}, squared\_error), min=0)) & (1) 2.646+/-0.035*                & (4) 5.92+/-0.12*                    & (5) 9.378+/-0.026*               & (2) 0.51+/-0.07*                  \\
   2 & norm(p=RF, s=Min(RE(point, C(std(y)), squared\_error), min=0))     & (4) 2.79+/-0.08*                  & (3) 5.86+/-0.06*                    & (2) 8.773+/-0.031*               & (4) 0.872+/-0.030*                \\
   3 & norm(p=RF, s=Min(RE(point, RF, squared\_error), min=0))            & (2) 2.71+/-0.06*                  & (5) 6.04+/-0.12*                    & (6) 9.61+/-0.09*                 & (1) 0.47+/-0.05*                  \\
   4 & norm(p=RF, s=Min(RE(point, LR, squared\_error), min=0))            & (3) 2.77+/-0.08*                  & (6) 6.14+/-0.09*                    & (4) 9.31+/-0.08*                 & (3) 0.60+/-0.05*                  \\
   5 & norm(p=C(mean(y)), s=C(std(y)))                                   & (6) 3.640+/-0.030                 & (2) 5.767+/-0.024                   & (3) 8.990+/-0.021                & (6) 3.731+/-0.009                 \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'description': 'norm(p=RF, s=C(std(y)))', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=C(std(y)))", 'group': 'residual_baseline_RF'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                                                                                  | {'data': {'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'vrank': 5.0, 'scores': array([ 3.21501949,  3.15846828,  3.16563886,  3.22558302,  3.2246007 ]), 'best_params': [{'point__max_depth': 10, 'point__n_estimators': 20}, {'point__max_depth': 20, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 20}, {'point__max_depth': None, 'point__n_estimators': 20}, {'point__max_depth': 10, 'point__n_estimators': 30}], 'score': 3.197862068357569+/-0.013218151951207426, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'vrank': 1.0, 'scores': array([ 5.52290613,  5.56647046,  5.61932693,  5.55531404,  5.53653295]), 'best_params': [{'point__max_depth': 20, 'point__n_estimators': 30}, {'point__max_depth': None, 'point__n_estimators': 20}, {'point__max_depth': 10, 'point__n_estimators': 20}, {'point__max_depth': 10, 'point__n_estimators': 20}, {'point__max_depth': 10, 'point__n_estimators': 30}], 'score': 5.560110101414223+/-0.014846018054673307, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'data': {'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'vrank': 1.0, 'scores': array([ 8.7224947 ,  8.7310713 ,  8.71724519,  8.69651349,  8.75417555]), 'best_params': [{'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': None, 'point__n_estimators': 30}, {'point__max_depth': None, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 30}], 'score': 8.724300046628791+/-0.008398853728324242, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | {'data': {'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'vrank': 5.0, 'scores': array([ 3.24237876,  3.23600103,  3.21320433,  3.23175958,  3.23160732]), 'best_params': [{'point__max_depth': 20, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 5}, {'point__max_depth': 10, 'point__n_estimators': 5}, {'point__max_depth': 20, 'point__n_estimators': 30}], 'score': 3.2309902054562527+/-0.004345653940938034, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                   | {'data': {'vrank': 3.0}}          |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'description': 'norm(p=RF, s=Min(RE(point, {Scaling, GP}, squared_error), min=0))', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'), min=0))", 'group': 'residual_min_RF'}, 'view': InfoView}                                                                     | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__max_depth': [10, 20, None]}, 'vrank': 1.0, 'scores': array([ 2.79293471,  2.6194313 ,  2.59697788,  2.6513414 ,  2.56905843]), 'best_params': [{'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10}, {'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 30, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': None}, {'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10}, {'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 30, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10}, {'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10}], 'score': 2.6459487448298225+/-0.03501279487901808, 'hrank': 2.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__max_depth': [10, 20, None]}, 'vrank': 4.0, 'scores': array([ 5.85298731,  6.11451117,  5.97000448,  6.22792791,  5.45073059]), 'best_params': [{'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 5, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 20}, {'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 5, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 20}, {'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 5, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10}, {'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': None}, {'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 30, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10}], 'score': 5.923232293463101+/-0.119967810391633, 'hrank': 3.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__max_depth': [10, 20, None]}, 'vrank': 5.0, 'scores': array([ 9.40366075,  9.26588495,  9.43201399,  9.40792035,  9.37988869]), 'best_params': [{'std__minimum': 32, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 5, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 20}, {'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 5, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__max_depth': 10}, {'std__minimum': 2, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10}, {'std__minimum': 8, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10}, {'std__minimum': 4, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10}], 'score': 9.377873744969772+/-0.02611090577664371, 'hrank': 4.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__n_estimators': [5, 20, 30], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__max_depth': [10, 20, None]}, 'vrank': 2.0, 'scores': array([ 0.31614362,  0.56285882,  0.40348542,  0.47996488,  0.78317399]), 'best_params': [{'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 30, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 20}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__n_estimators': 30, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 20}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 30, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': None}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 20, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10}, {'std__minimum': 0, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__n_estimators': 5, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__max_depth': 10}], 'score': 0.509125344315401+/-0.07134199805792961, 'hrank': 1.0}, 'view': ScoreView} | {'data': {'vrank': 3.0}}          |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'description': 'norm(p=RF, s=Min(RE(point, C(std(y)), squared_error), min=0))', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, C(std(y)), 'squared_error'), min=0))", 'group': 'residual_min_RF'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                          | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'vrank': 4.0, 'scores': array([ 2.64520447,  2.73953979,  2.89094651,  2.59736781,  3.09369982]), 'best_params': [{'point__max_depth': 20, 'std__minimum': 4, 'point__n_estimators': 30}, {'point__max_depth': 10, 'std__minimum': 1, 'point__n_estimators': 30}, {'point__max_depth': 10, 'std__minimum': 2, 'point__n_estimators': 30}, {'point__max_depth': None, 'std__minimum': 1, 'point__n_estimators': 20}, {'point__max_depth': 20, 'std__minimum': 0, 'point__n_estimators': 20}], 'score': 2.7933516820441127+/-0.08074323495738868, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'vrank': 3.0, 'scores': array([ 5.84436115,  6.05899526,  5.73703193,  5.95329016,  5.73029442]), 'best_params': [{'point__max_depth': 20, 'std__minimum': 8, 'point__n_estimators': 5}, {'point__max_depth': 20, 'std__minimum': 2, 'point__n_estimators': 5}, {'point__max_depth': None, 'std__minimum': 4, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 0, 'point__n_estimators': 5}, {'point__max_depth': 20, 'std__minimum': 8, 'point__n_estimators': 5}], 'score': 5.864794584336566+/-0.056701493823324164, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'vrank': 2.0, 'scores': array([ 8.86794313,  8.77165792,  8.68440874,  8.82679736,  8.71324837]), 'best_params': [{'point__max_depth': 10, 'std__minimum': 0, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 4, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 0, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 8, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 32, 'point__n_estimators': 5}], 'score': 8.772811104920459+/-0.030547436518902207, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'vrank': 4.0, 'scores': array([ 0.9891243 ,  0.8542569 ,  0.8367842 ,  0.8918566 ,  0.78730542]), 'best_params': [{'point__max_depth': 10, 'std__minimum': 0, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 0, 'point__n_estimators': 5}, {'point__max_depth': None, 'std__minimum': 0, 'point__n_estimators': 20}, {'point__max_depth': 20, 'std__minimum': 0, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 0, 'point__n_estimators': 20}], 'score': 0.8718654833890597+/-0.030226106414854376, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | {'data': {'vrank': 3.25}}         |
| {'data': {'index': 3}, 'view': ItemView} | {'data': {'description': 'norm(p=RF, s=Min(RE(point, RF, squared_error), min=0))', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'), min=0))", 'group': 'residual_min_RF'}, 'view': InfoView} | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__n_estimators': [5, 20, 30]}, 'vrank': 2.0, 'scores': array([ 2.64523624,  2.51878639,  2.70335782,  2.93359721,  2.77112126]), 'best_params': [{'point__max_depth': 20, 'std__minimum': 4, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'point__n_estimators': 20}, {'point__max_depth': None, 'std__minimum': 4, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'point__n_estimators': 30}, {'point__max_depth': 20, 'std__minimum': 4, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'point__n_estimators': 20}, {'point__max_depth': None, 'std__minimum': 2, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'point__n_estimators': 30}, {'point__max_depth': 10, 'std__minimum': 4, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'point__n_estimators': 30}], 'score': 2.714419785094622+/-0.06146054313263859, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__n_estimators': [5, 20, 30]}, 'vrank': 5.0, 'scores': array([ 5.80018188,  5.89666841,  6.15561057,  5.83475079,  6.53250618]), 'best_params': [{'point__max_depth': 20, 'std__minimum': 32, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'point__n_estimators': 5}, {'point__max_depth': 20, 'std__minimum': 32, 'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30, 'point__n_estimators': 20}, {'point__max_depth': 10, 'std__minimum': 32, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 32, 'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5, 'point__n_estimators': 20}, {'point__max_depth': None, 'std__minimum': 32, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'point__n_estimators': 20}], 'score': 6.043943566654153+/-0.1226432709099172, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__n_estimators': [5, 20, 30]}, 'vrank': 6.0, 'scores': array([ 9.8315596 ,  9.47544069,  9.60258699,  9.33170309,  9.8089972 ]), 'best_params': [{'point__max_depth': 10, 'std__minimum': 0, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 1, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 4, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 32, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 1, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'point__n_estimators': 5}], 'score': 9.610057512912176+/-0.08586008597175333, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__n_estimators': [5, 20, 30]}, 'vrank': 1.0, 'scores': array([ 0.56307308,  0.37534451,  0.30980183,  0.47116528,  0.62859314]), 'best_params': [{'point__max_depth': 10, 'std__minimum': 0, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 20, 'point__n_estimators': 20}, {'point__max_depth': 10, 'std__minimum': 0, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'point__n_estimators': 20}, {'point__max_depth': None, 'std__minimum': 0, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'point__n_estimators': 5}, {'point__max_depth': 20, 'std__minimum': 0, 'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 30, 'point__n_estimators': 30}, {'point__max_depth': 10, 'std__minimum': 0, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 5, 'point__n_estimators': 30}], 'score': 0.46959556750037834+/-0.05232132919602851, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'data': {'vrank': 3.5}}          |
| {'data': {'index': 4}, 'view': ItemView} | {'data': {'description': 'norm(p=RF, s=Min(RE(point, LR, squared_error), min=0))', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'), min=0))", 'group': 'residual_min_RF'}, 'view': InfoView}                                                                                                                                                                                                                                                                                              | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'vrank': 3.0, 'scores': array([ 2.53757896,  2.59584305,  3.0055505 ,  2.78251731,  2.91104231]), 'best_params': [{'point__max_depth': 20, 'std__minimum': 4, 'point__n_estimators': 30}, {'point__max_depth': 10, 'std__minimum': 4, 'point__n_estimators': 5}, {'point__max_depth': 20, 'std__minimum': 4, 'point__n_estimators': 20}, {'point__max_depth': 20, 'std__minimum': 4, 'point__n_estimators': 5}, {'point__max_depth': None, 'std__minimum': 4, 'point__n_estimators': 30}], 'score': 2.766506424880754+/-0.07995568994124728, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'vrank': 6.0, 'scores': array([ 6.00185767,  6.45277313,  6.00661883,  5.9584886 ,  6.26816336]), 'best_params': [{'point__max_depth': None, 'std__minimum': 32, 'point__n_estimators': 20}, {'point__max_depth': 20, 'std__minimum': 32, 'point__n_estimators': 20}, {'point__max_depth': 10, 'std__minimum': 32, 'point__n_estimators': 20}, {'point__max_depth': 10, 'std__minimum': 32, 'point__n_estimators': 20}, {'point__max_depth': 20, 'std__minimum': 32, 'point__n_estimators': 30}], 'score': 6.137580317556892+/-0.08580065966251697, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'vrank': 4.0, 'scores': array([ 9.02637434,  9.20577443,  9.46103328,  9.52959653,  9.30743727]), 'best_params': [{'point__max_depth': 10, 'std__minimum': 2, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 2, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 1, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 0, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 0, 'point__n_estimators': 5}], 'score': 9.306043172320432+/-0.0805651186225757, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}, 'vrank': 3.0, 'scores': array([ 0.47773151,  0.6174526 ,  0.80309444,  0.55837749,  0.53617935]), 'best_params': [{'point__max_depth': 20, 'std__minimum': 0, 'point__n_estimators': 30}, {'point__max_depth': 10, 'std__minimum': 0, 'point__n_estimators': 5}, {'point__max_depth': 10, 'std__minimum': 0, 'point__n_estimators': 30}, {'point__max_depth': 20, 'std__minimum': 0, 'point__n_estimators': 30}, {'point__max_depth': 20, 'std__minimum': 0, 'point__n_estimators': 5}], 'score': 0.5985670793851914+/-0.04991864260494076, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'vrank': 4.0}}          |
| {'data': {'index': 5}, 'view': ItemView} | {'data': {'description': 'norm(p=C(mean(y)), s=C(std(y)))', 'repr': 'norm(p=C(mean(y)), s=C(std(y)))', 'group': 'baseline'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     | {'data': {'tuning': None, 'vrank': 6.0, 'scores': array([ 3.77190669,  3.57357647,  3.61617501,  3.62272388,  3.61768977]), 'best_params': None, 'score': 3.6404143627027836+/-0.030446308587663902, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'tuning': None, 'vrank': 2.0, 'scores': array([ 5.81528709,  5.6799609 ,  5.73024649,  5.78292627,  5.82514084]), 'best_params': None, 'score': 5.766712318227112+/-0.02440644015565295, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'tuning': None, 'vrank': 3.0, 'scores': array([ 9.04631913,  8.95408075,  8.91981236,  8.99928826,  9.03106053]), 'best_params': None, 'score': 8.990112204551147+/-0.021128669575184736, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | {'data': {'tuning': None, 'vrank': 6.0, 'scores': array([ 3.75101962,  3.7409739 ,  3.69617954,  3.72300648,  3.74428252]), 'best_params': None, 'score': 3.731092411356733+/-0.008838569398859037, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'vrank': 4.25}}         |

|   # | Info                                                                         | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:-----------------------------------------------------------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, squared_error), min=0)) | (1) 2.92+/-0.08*                  | (1) 5.379+/-0.024*                  | (4) 8.549+/-0.030*               | (1) 0.462+/-0.033*                |
|   1 | norm(p={Scaling, GP}, s=Min(RE(point, LR, squared_error), min=0))            | (2) 2.98+/-0.08*                  | (2) 5.411+/-0.025*                  | (1) 8.525+/-0.029*               | (3) 0.553+/-0.020*                |
|   2 | norm(p={Scaling, GP}, s=Min(RE(point, C(std(y)), squared_error), min=0))     | (3) 3.01+/-0.13*                  | (3) 5.424+/-0.014*                  | (2) 8.534+/-0.022*               | (4) 0.90+/-0.11*                  |
|   3 | norm(p={Scaling, GP}, s=Min(RE(point, RF, squared_error), min=0))            | (4) 3.04+/-0.11*                  | (4) 5.47+/-0.06*                    | (3) 8.543+/-0.022*               | (2) 0.49+/-0.06*                  |
|   4 | norm(p={Scaling, GP}, s=C(std(y)))                                           | (5) 3.250+/-0.014*                | (5) 5.515+/-0.016*                  | (5) 8.685+/-0.007*               | (5) 3.231+/-0.004*                |
|   5 | norm(p=C(mean(y)), s=C(std(y)))                                              | (6) 3.639+/-0.025                 | (6) 5.774+/-0.030                   | (6) 8.990+/-0.008                | (6) 3.731+/-0.015                 |

\begin{tabular}{rlllll}
\hline
   \# & Info                                                                         & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=\{Scaling, GP\}, s=Min(RE(point, \{Scaling, GP\}, squared\_error), min=0)) & (1) 2.92+/-0.08*                  & (1) 5.379+/-0.024*                  & (4) 8.549+/-0.030*               & (1) 0.462+/-0.033*                \\
   1 & norm(p=\{Scaling, GP\}, s=Min(RE(point, LR, squared\_error), min=0))            & (2) 2.98+/-0.08*                  & (2) 5.411+/-0.025*                  & (1) 8.525+/-0.029*               & (3) 0.553+/-0.020*                \\
   2 & norm(p=\{Scaling, GP\}, s=Min(RE(point, C(std(y)), squared\_error), min=0))     & (3) 3.01+/-0.13*                  & (3) 5.424+/-0.014*                  & (2) 8.534+/-0.022*               & (4) 0.90+/-0.11*                  \\
   3 & norm(p=\{Scaling, GP\}, s=Min(RE(point, RF, squared\_error), min=0))            & (4) 3.04+/-0.11*                  & (4) 5.47+/-0.06*                    & (3) 8.543+/-0.022*               & (2) 0.49+/-0.06*                  \\
   4 & norm(p=\{Scaling, GP\}, s=C(std(y)))                                           & (5) 3.250+/-0.014*                & (5) 5.515+/-0.016*                  & (5) 8.685+/-0.007*               & (5) 3.231+/-0.004*                \\
   5 & norm(p=C(mean(y)), s=C(std(y)))                                              & (6) 3.639+/-0.025                 & (6) 5.774+/-0.030                   & (6) 8.990+/-0.008                & (6) 3.731+/-0.015                 \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'description': 'norm(p={Scaling, GP}, s=Min(RE(point, {Scaling, GP}, squared_error), min=0))', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), 'squared_error'), min=0))", 'group': 'residual_min_GP'}, 'view': InfoView}                                                                     | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 1.0, 'scores': array([ 2.81279875,  2.6932967 ,  3.23528635,  2.91004378,  2.93058913]), 'best_params': [{'std__minimum': 4, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 1e-09, 'std__estimator__residual_estimator__Scaling__with_std': True, 'point__GP__alpha': 0.01}], 'score': 2.9164029439757604+/-0.08060732859477285, 'hrank': 2.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 1.0, 'scores': array([ 5.35459237,  5.45478686,  5.39624845,  5.39751284,  5.29047192]), 'best_params': [{'std__minimum': 32, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 32, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 32, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 32, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 32, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 0.1}], 'score': 5.3787224894261225+/-0.024344569135723585, 'hrank': 3.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 4.0, 'scores': array([ 8.5808911 ,  8.54401111,  8.56045252,  8.42809898,  8.631318  ]), 'best_params': [{'std__minimum': 0, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 0.01}], 'score': 8.548954339945986+/-0.03004422738926072, 'hrank': 4.0}, 'view': ScoreView} | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'std__estimator__residual_estimator__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__GP__alpha': [1e-09, 0.1, 0.01], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 1.0, 'scores': array([ 0.49665295,  0.39952271,  0.35317726,  0.5273064 ,  0.53445845]), 'best_params': [{'std__minimum': 0, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__GP__alpha': 0.1, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'std__estimator__residual_estimator__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__GP__alpha': 0.01, 'std__estimator__residual_estimator__Scaling__with_std': False, 'point__GP__alpha': 1e-09}], 'score': 0.4622235548147177+/-0.032534001044439494, 'hrank': 1.0}, 'view': ScoreView} | {'data': {'vrank': 1.75}}         |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'description': 'norm(p={Scaling, GP}, s=Min(RE(point, LR, squared_error), min=0))', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), 'squared_error'), min=0))", 'group': 'residual_min_GP'}, 'view': InfoView}                                                                                                                                                                                                                                                                                              | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 2.0, 'scores': array([ 3.0074181 ,  3.16927227,  3.0632057 ,  2.65284617,  2.98275618]), 'best_params': [{'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}], 'score': 2.975099685686804+/-0.07756702748569826, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 2.0, 'scores': array([ 5.480485  ,  5.3605476 ,  5.33818613,  5.46767157,  5.40823987]), 'best_params': [{'std__minimum': 32, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}, {'std__minimum': 32, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}, {'std__minimum': 32, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 32, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 32, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}], 'score': 5.411026033443698+/-0.025214877483115076, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 1.0, 'scores': array([ 8.48092719,  8.61292609,  8.57623154,  8.52736334,  8.42878512]), 'best_params': [{'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}], 'score': 8.525246655710868+/-0.02936710046175368, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 3.0, 'scores': array([ 0.56293462,  0.50564053,  0.50040345,  0.61336538,  0.58121863]), 'best_params': [{'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09}], 'score': 0.5527125211328212+/-0.01954264115267239, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | {'data': {'vrank': 2.0}}          |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'description': 'norm(p={Scaling, GP}, s=Min(RE(point, C(std(y)), squared_error), min=0))', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, C(std(y)), 'squared_error'), min=0))", 'group': 'residual_min_GP'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                          | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 3.0, 'scores': array([ 2.59803113,  2.99557147,  3.11741765,  3.46114456,  2.88225996]), 'best_params': [{'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}], 'score': 3.010884954731762+/-0.1266980823507109, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 3.0, 'scores': array([ 5.44539194,  5.43676403,  5.46426811,  5.38173628,  5.3900213 ]), 'best_params': [{'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}], 'score': 5.423636332081211+/-0.014397457793547357, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                   | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 2.0, 'scores': array([ 8.53964202,  8.60423069,  8.50872067,  8.45817411,  8.56041142]), 'best_params': [{'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}], 'score': 8.534235783780266+/-0.021954569093248697, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 4.0, 'scores': array([ 0.80091294,  1.37430694,  0.78396244,  0.78400573,  0.7663338 ]), 'best_params': [{'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}], 'score': 0.9019043708814387+/-0.10574558688263287, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | {'data': {'vrank': 3.0}}          |
| {'data': {'index': 3}, 'view': ItemView} | {'data': {'description': 'norm(p={Scaling, GP}, s=Min(RE(point, RF, squared_error), min=0))', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=Min(ResidualEstimator(point, RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), 'squared_error'), min=0))", 'group': 'residual_min_GP'}, 'view': InfoView} | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 4.0, 'scores': array([ 3.49414739,  2.85397572,  3.05234565,  3.01423869,  2.76384402]), 'best_params': [{'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'point__GP__alpha': 0.01}], 'score': 3.0357102930396835+/-0.1127547888947321, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 4.0, 'scores': array([ 5.42483588,  5.51900774,  5.31956368,  5.38388461,  5.72545134]), 'best_params': [{'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.01}, {'std__minimum': 1, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.01}, {'std__minimum': 1, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.1}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 20, 'point__GP__alpha': 0.01}], 'score': 5.474548649888832+/-0.063131747733587, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 3.0, 'scores': array([ 8.52472389,  8.50291321,  8.63893287,  8.51555504,  8.53274109]), 'best_params': [{'std__minimum': 1, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'point__GP__alpha': 0.1}, {'std__minimum': 32, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.01}, {'std__minimum': 8, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 20, 'point__GP__alpha': 0.01}, {'std__minimum': 32, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.01}, {'std__minimum': 4, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 30, 'point__GP__alpha': 0.01}], 'score': 8.54297321974678+/-0.021911230839071903, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                       | {'data': {'tuning': {'std__minimum': [0, 1, 2, 4, 8, 32], 'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'std__estimator__residual_estimator__max_depth': [10, 20, None], 'std__estimator__residual_estimator__n_estimators': [5, 20, 30], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 2.0, 'scores': array([ 0.51091712,  0.39636445,  0.67788762,  0.28425143,  0.56494352]), 'best_params': [{'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 20, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__max_depth': 10, 'std__estimator__residual_estimator__n_estimators': 5, 'point__GP__alpha': 0.01}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 30, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'std__estimator__residual_estimator__max_depth': None, 'std__estimator__residual_estimator__n_estimators': 20, 'point__GP__alpha': 1e-09}, {'std__minimum': 0, 'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'std__estimator__residual_estimator__max_depth': 20, 'std__estimator__residual_estimator__n_estimators': 5, 'point__GP__alpha': 1e-09}], 'score': 0.48687282724500947+/-0.06079704234591775, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | {'data': {'vrank': 3.25}}         |
| {'data': {'index': 4}, 'view': ItemView} | {'data': {'description': 'norm(p={Scaling, GP}, s=C(std(y)))', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=C(std(y)))", 'group': 'residual_baseline_GP'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                                                                                  | {'data': {'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 5.0, 'scores': array([ 3.22797154,  3.26541876,  3.23601895,  3.30394145,  3.21705251]), 'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}], 'score': 3.25008063906494+/-0.014019479914912609, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 5.0, 'scores': array([ 5.55683879,  5.50597004,  5.51900629,  5.4512908 ,  5.54357295]), 'best_params': [{'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}], 'score': 5.51533577217718+/-0.016398521069358764, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | {'data': {'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 5.0, 'scores': array([ 8.67481038,  8.70137017,  8.67539713,  8.70446175,  8.66969741]), 'best_params': [{'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}], 'score': 8.68514736784601+/-0.006563067456928975, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'data': {'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'vrank': 5.0, 'scores': array([ 3.23377319,  3.21761975,  3.23727849,  3.23983791,  3.22760494]), 'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09}], 'score': 3.231222857190608+/-0.0035526210238879725, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | {'data': {'vrank': 5.0}}          |
| {'data': {'index': 5}, 'view': ItemView} | {'data': {'description': 'norm(p=C(mean(y)), s=C(std(y)))', 'repr': 'norm(p=C(mean(y)), s=C(std(y)))', 'group': 'baseline'}, 'view': InfoView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | {'data': {'tuning': None, 'vrank': 6.0, 'scores': array([ 3.61499534,  3.58258109,  3.69973552,  3.5856093 ,  3.71315565]), 'best_params': None, 'score': 3.639215380596384+/-0.02513763259502565, 'hrank': 1.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | {'data': {'tuning': None, 'vrank': 6.0, 'scores': array([ 5.74664276,  5.72177312,  5.76182031,  5.73527353,  5.90575653]), 'best_params': None, 'score': 5.774253249769335+/-0.029989072195379416, 'hrank': 3.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | {'data': {'tuning': None, 'vrank': 6.0, 'scores': array([ 8.99620699,  8.95781279,  8.98929839,  9.00581193,  9.00246607]), 'best_params': None, 'score': 8.990319236813919+/-0.007694013523873383, 'hrank': 4.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                | {'data': {'tuning': None, 'vrank': 6.0, 'scores': array([ 3.76164426,  3.73003569,  3.77138939,  3.67622593,  3.71446704]), 'best_params': None, 'score': 3.7307524629253175+/-0.015289910797246759, 'hrank': 2.0}, 'view': ScoreView}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | {'data': {'vrank': 6.0}}          |


==> data/results_shape_comparison_full.txt <==

|   # | Info                       | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:---------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | norm(p=LR, s=C(std(y)))    | (2) 3.284+/-0.021                 | (1) 5.517+/-0.015                   | (1) 8.768+/-0.019                | (2) 3.2752+/-0.0034               |
|   1 | laplace(p=LR, s=C(std(y))) | (1) 3.278+/-0.008                 | (2) 5.612+/-0.026                   | (2) 8.866+/-0.015                | (1) 3.2243+/-0.0035               |
|   2 | uniform(p=LR, s=C(std(y))) | (3) 16.2+/-0.4                    | (3) 16.1+/-0.7                      | (3) 17.95+/-0.33                 | (3) 12.72+/-0.15                  |

\begin{tabular}{rlllll}
\hline
   \# & Info                       & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=LR, s=C(std(y)))    & (2) 3.284+/-0.021                 & (1) 5.517+/-0.015                   & (1) 8.768+/-0.019                & (2) 3.2752+/-0.0034               \\
   1 & laplace(p=LR, s=C(std(y))) & (1) 3.278+/-0.008                 & (2) 5.612+/-0.026                   & (2) 8.866+/-0.015                & (1) 3.2243+/-0.0035               \\
   2 & uniform(p=LR, s=C(std(y))) & (3) 16.2+/-0.4                    & (3) 16.1+/-0.7                      & (3) 17.95+/-0.33                 & (3) 12.72+/-0.15                  \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                 | Info                                                                                                                                                                                                                                      | CV(Boston, linearized_log_loss)                                                                                                                                                                                                           | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                         | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                             | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'group': 'residual_baseline_shapes_LR', 'repr': 'norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=C(std(y)))', 'description': 'norm(p=LR, s=C(std(y)))'}, 'view': InfoView}       | {'data': {'scores': array([ 3.27892333,  3.2827031 ,  3.25190827,  3.37153934,  3.23645647]), 'score': 3.284306102337999+/-0.02095746966176216, 'tuning': None, 'hrank': 2.0, 'vrank': 2.0, 'best_params': None}, 'view': ScoreView}      | {'data': {'scores': array([ 5.56426987,  5.54304147,  5.51602604,  5.48936772,  5.47397151]), 'score': 5.517335322101056+/-0.014870076523930607, 'tuning': None, 'hrank': 3.0, 'vrank': 1.0, 'best_params': None}, 'view': ScoreView}     | {'data': {'scores': array([ 8.76814409,  8.74411562,  8.81162166,  8.81405065,  8.70389565]), 'score': 8.768365533006289+/-0.018657648724640638, 'tuning': None, 'hrank': 4.0, 'vrank': 1.0, 'best_params': None}, 'view': ScoreView}     | {'data': {'scores': array([ 3.26689098,  3.27108561,  3.28930353,  3.27389863,  3.27476651]), 'score': 3.275189053040492+/-0.0033867876504927287, 'tuning': None, 'hrank': 1.0, 'vrank': 2.0, 'best_params': None}, 'view': ScoreView}     | {'data': {'vrank': 1.5}}          |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'group': 'residual_baseline_shapes_LR', 'repr': 'laplace(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=C(std(y)))', 'description': 'laplace(p=LR, s=C(std(y)))'}, 'view': InfoView} | {'data': {'scores': array([ 3.27733286,  3.31267516,  3.2586964 ,  3.27737096,  3.26594437]), 'score': 3.2784039475850597+/-0.008295441082998083, 'tuning': None, 'hrank': 2.0, 'vrank': 1.0, 'best_params': None}, 'view': ScoreView}    | {'data': {'scores': array([ 5.70121888,  5.58846939,  5.5596796 ,  5.55230147,  5.65972238]), 'score': 5.612278342321557+/-0.026147333448468573, 'tuning': None, 'hrank': 3.0, 'vrank': 2.0, 'best_params': None}, 'view': ScoreView}     | {'data': {'scores': array([ 8.86208318,  8.93070478,  8.85708855,  8.84465249,  8.83717579]), 'score': 8.866340957345944+/-0.014923049142368859, 'tuning': None, 'hrank': 4.0, 'vrank': 2.0, 'best_params': None}, 'view': ScoreView}     | {'data': {'scores': array([ 3.2224395 ,  3.21641749,  3.22513829,  3.21904134,  3.23857263]), 'score': 3.224321849240037+/-0.0034505482799347433, 'tuning': None, 'hrank': 1.0, 'vrank': 1.0, 'best_params': None}, 'view': ScoreView}     | {'data': {'vrank': 1.5}}          |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'group': 'residual_baseline_shapes_LR', 'repr': 'uniform(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=C(std(y)))', 'description': 'uniform(p=LR, s=C(std(y)))'}, 'view': InfoView} | {'data': {'scores': array([ 15.90788006,  16.90757394,  14.52027075,  16.45985256,  17.11504255]), 'score': 16.182123974718145+/-0.4152451685759022, 'tuning': None, 'hrank': 3.0, 'vrank': 3.0, 'best_params': None}, 'view': ScoreView} | {'data': {'scores': array([ 16.05698515,  14.96407618,  14.86225441,  19.32513447,  15.53050643]), 'score': 16.147791328290907+/-0.7358962580132425, 'tuning': None, 'hrank': 2.0, 'vrank': 3.0, 'best_params': None}, 'view': ScoreView} | {'data': {'scores': array([ 19.09788106,  18.27884216,  16.81535886,  17.71345154,  17.82290447]), 'score': 17.94568761621771+/-0.33377801483208036, 'tuning': None, 'hrank': 4.0, 'vrank': 3.0, 'best_params': None}, 'view': ScoreView} | {'data': {'scores': array([ 12.4661214 ,  12.32961018,  13.16736761,  13.09444339,  12.52310802]), 'score': 12.716130119149176+/-0.15438856913036314, 'tuning': None, 'hrank': 1.0, 'vrank': 3.0, 'best_params': None}, 'view': ScoreView} | {'data': {'vrank': 3.0}}          |

|   # | Info                       | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:---------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | norm(p=RF, s=C(std(y)))    | (2) 3.200+/-0.016*                | (1) 5.553+/-0.019*                  | (1) 8.724+/-0.009*               | (2) 3.2310+/-0.0018*              |
|   1 | laplace(p=RF, s=C(std(y))) | (1) 3.160+/-0.015*                | (2) 5.654+/-0.013*                  | (2) 8.828+/-0.008*               | (1) 3.041+/-0.005*                |
|   2 | uniform(p=RF, s=C(std(y))) | (3) 13.9+/-0.5*                   | (3) 17.2+/-0.4*                     | (3) 17.52+/-0.20*                | (3) 12.9+/-0.5*                   |

\begin{tabular}{rlllll}
\hline
   \# & Info                       & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=RF, s=C(std(y)))    & (2) 3.200+/-0.016*                & (1) 5.553+/-0.019*                  & (1) 8.724+/-0.009*               & (2) 3.2310+/-0.0018*              \\
   1 & laplace(p=RF, s=C(std(y))) & (1) 3.160+/-0.015*                & (2) 5.654+/-0.013*                  & (2) 8.828+/-0.008*               & (1) 3.041+/-0.005*                \\
   2 & uniform(p=RF, s=C(std(y))) & (3) 13.9+/-0.5*                   & (3) 17.2+/-0.4*                     & (3) 17.52+/-0.20*                & (3) 12.9+/-0.5*                   \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                   | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'group': 'residual_baseline_shapes_RF', 'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=C(std(y)))", 'description': 'norm(p=RF, s=C(std(y)))'}, 'view': InfoView}       | {'data': {'scores': array([ 3.25799607,  3.18631118,  3.1696716 ,  3.16505127,  3.21981009]), 'score': 3.1997680413876153+/-0.015600416148951371, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 1.0, 'vrank': 2.0, 'best_params': [{'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 20, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': 10}]}, 'view': ScoreView} | {'data': {'scores': array([ 5.61502713,  5.56098553,  5.4855583 ,  5.54238013,  5.5633467 ]), 'score': 5.553459559995625+/-0.018631474557156007, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 3.0, 'vrank': 1.0, 'best_params': [{'point__n_estimators': 30, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 20}]}, 'view': ScoreView}       | {'data': {'scores': array([ 8.75581744,  8.71935823,  8.69840177,  8.73150792,  8.71349206]), 'score': 8.72371548595933+/-0.008615210292569328, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 4.0, 'vrank': 1.0, 'best_params': [{'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': 10}]}, 'view': ScoreView}     | {'data': {'scores': array([ 3.22838664,  3.2352577 ,  3.23498031,  3.23176732,  3.22459995]), 'score': 3.2309983836322944+/-0.0018149381272624316, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 2.0, 'vrank': 2.0, 'best_params': [{'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 20, 'point__max_depth': 20}]}, 'view': ScoreView} | {'data': {'vrank': 1.5}}          |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'group': 'residual_baseline_shapes_RF', 'repr': "laplace(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=C(std(y)))", 'description': 'laplace(p=RF, s=C(std(y)))'}, 'view': InfoView} | {'data': {'scores': array([ 3.2035562 ,  3.15365448,  3.16999058,  3.10066699,  3.1704231 ]), 'score': 3.159658269934303+/-0.015054145472848678, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 2.0, 'vrank': 1.0, 'best_params': [{'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': None}]}, 'view': ScoreView}  | {'data': {'scores': array([ 5.63999042,  5.60883662,  5.6509306 ,  5.69525873,  5.67522444]), 'score': 5.654048160937857+/-0.013263736852836003, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 3.0, 'vrank': 2.0, 'best_params': [{'point__n_estimators': 20, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': 20}, {'point__n_estimators': 20, 'point__max_depth': None}]}, 'view': ScoreView}     | {'data': {'scores': array([ 8.85327451,  8.81666762,  8.8273691 ,  8.84149669,  8.80042229]), 'score': 8.827846045016269+/-0.008270898091787245, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 4.0, 'vrank': 2.0, 'best_params': [{'point__n_estimators': 20, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 20, 'point__max_depth': None}, {'point__n_estimators': 20, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 10}]}, 'view': ScoreView}  | {'data': {'scores': array([ 3.03345269,  3.03914539,  3.06417003,  3.03239258,  3.03590719]), 'score': 3.0410135776359892+/-0.00528119316928982, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 1.0, 'vrank': 1.0, 'best_params': [{'point__n_estimators': 20, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': 10}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 20, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': 10}]}, 'view': ScoreView}       | {'data': {'vrank': 1.5}}          |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'group': 'residual_baseline_shapes_RF', 'repr': "uniform(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=C(std(y)))", 'description': 'uniform(p=RF, s=C(std(y)))'}, 'view': InfoView} | {'data': {'scores': array([ 13.74997808,  15.61702616,  14.53024885,  12.58071433,  12.79050817]), 'score': 13.853695116052801+/-0.5031367645442315, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 2.0, 'vrank': 3.0, 'best_params': [{'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 20, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': 20}, {'point__n_estimators': 5, 'point__max_depth': 20}, {'point__n_estimators': 5, 'point__max_depth': None}]}, 'view': ScoreView}  | {'data': {'scores': array([ 18.05369857,  18.05549463,  17.09500071,  17.09151419,  15.74884087]), 'score': 17.208909795697313+/-0.3788895480858523, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 3.0, 'vrank': 3.0, 'best_params': [{'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 30, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': 20}, {'point__n_estimators': 20, 'point__max_depth': 20}, {'point__n_estimators': 30, 'point__max_depth': 10}]}, 'view': ScoreView} | {'data': {'scores': array([ 16.97195385,  17.93811683,  17.26611498,  17.26116424,  18.16292704]), 'score': 17.520055387954667+/-0.201988611797021, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 4.0, 'vrank': 3.0, 'best_params': [{'point__n_estimators': 20, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 20, 'point__max_depth': None}]}, 'view': ScoreView} | {'data': {'scores': array([ 13.58722869,  11.6175255 ,  13.03441846,  14.5165167 ,  11.81675997]), 'score': 12.91448986204507+/-0.48664475223272546, 'tuning': {'point__n_estimators': [5, 20, 30], 'point__max_depth': [10, 20, None]}, 'hrank': 1.0, 'vrank': 3.0, 'best_params': [{'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': 10}, {'point__n_estimators': 5, 'point__max_depth': None}, {'point__n_estimators': 5, 'point__max_depth': 20}]}, 'view': ScoreView}    | {'data': {'vrank': 3.0}}          |

|   # | Info                                  | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:--------------------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | laplace(p={Scaling, GP}, s=C(std(y))) | (1) 3.198+/-0.006*                | (2) 5.610+/-0.017*                  | (2) 8.799+/-0.017*               | (1) 3.0385+/-0.0030*              |
|   1 | norm(p={Scaling, GP}, s=C(std(y)))    | (2) 3.252+/-0.015*                | (1) 5.516+/-0.018*                  | (1) 8.687+/-0.014*               | (2) 3.231+/-0.006*                |
|   2 | uniform(p={Scaling, GP}, s=C(std(y))) | (3) 14.67+/-0.31*                 | (3) 16.50+/-0.28*                   | (3) 17.36+/-0.16*                | (3) 9.6+/-0.4*                    |

\begin{tabular}{rlllll}
\hline
   \# & Info                                  & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & laplace(p=\{Scaling, GP\}, s=C(std(y))) & (1) 3.198+/-0.006*                & (2) 5.610+/-0.017*                  & (2) 8.799+/-0.017*               & (1) 3.0385+/-0.0030*              \\
   1 & norm(p=\{Scaling, GP\}, s=C(std(y)))    & (2) 3.252+/-0.015*                & (1) 5.516+/-0.018*                  & (1) 8.687+/-0.014*               & (2) 3.231+/-0.006*                \\
   2 & uniform(p=\{Scaling, GP\}, s=C(std(y))) & (3) 14.67+/-0.31*                 & (3) 16.50+/-0.28*                   & (3) 17.36+/-0.16*                & (3) 9.6+/-0.4*                    \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                          | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'data': {'index': 0}, 'view': ItemView} | {'data': {'group': 'residual_baseline_shapes_GP', 'repr': "laplace(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=C(std(y)))", 'description': 'laplace(p={Scaling, GP}, s=C(std(y)))'}, 'view': InfoView} | {'data': {'scores': array([ 3.19866536,  3.20741033,  3.19144203,  3.21538217,  3.17561278]), 'score': 3.197702533669923+/-0.006115191022484004, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 2.0, 'vrank': 1.0, 'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1}]}, 'view': ScoreView}         | {'data': {'scores': array([ 5.59275975,  5.57690094,  5.59044393,  5.68249863,  5.60541189]), 'score': 5.6096030260173695+/-0.016794675932427203, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 3.0, 'vrank': 2.0, 'best_params': [{'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}]}, 'view': ScoreView} | {'data': {'scores': array([ 8.82619635,  8.80812943,  8.7914613 ,  8.84009579,  8.7289969 ]), 'score': 8.79897595429306+/-0.017284807820819613, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 4.0, 'vrank': 2.0, 'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}]}, 'view': ScoreView}     | {'data': {'scores': array([ 3.04890572,  3.03166951,  3.03464041,  3.04415626,  3.03334753]), 'score': 3.038543887221315+/-0.003022333881703644, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 1.0, 'vrank': 1.0, 'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}]}, 'view': ScoreView} | {'data': {'vrank': 1.5}}          |
| {'data': {'index': 1}, 'view': ItemView} | {'data': {'group': 'residual_baseline_shapes_GP', 'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=C(std(y)))", 'description': 'norm(p={Scaling, GP}, s=C(std(y)))'}, 'view': InfoView}       | {'data': {'scores': array([ 3.24931493,  3.20189175,  3.29360034,  3.28449134,  3.22842251]), 'score': 3.2515441756436587+/-0.015309057609493689, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 2.0, 'vrank': 2.0, 'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}]}, 'view': ScoreView}     | {'data': {'scores': array([ 5.56419969,  5.47042192,  5.53619702,  5.54517609,  5.46347264]), 'score': 5.515893471448432+/-0.01835080684657549, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 3.0, 'vrank': 1.0, 'best_params': [{'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}]}, 'view': ScoreView}      | {'data': {'scores': array([ 8.6640613 ,  8.69073183,  8.66016235,  8.67814963,  8.74378483]), 'score': 8.687377989525125+/-0.013509258342198486, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 4.0, 'vrank': 1.0, 'best_params': [{'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}]}, 'view': ScoreView}     | {'data': {'scores': array([ 3.21851041,  3.22587404,  3.24886207,  3.24287846,  3.21724086]), 'score': 3.230673165524962+/-0.005766095459772196, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 1.0, 'vrank': 2.0, 'best_params': [{'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}]}, 'view': ScoreView}  | {'data': {'vrank': 1.5}}          |
| {'data': {'index': 2}, 'view': ItemView} | {'data': {'group': 'residual_baseline_shapes_GP', 'repr': "uniform(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=C(std(y)))", 'description': 'uniform(p={Scaling, GP}, s=C(std(y)))'}, 'view': InfoView} | {'data': {'scores': array([ 14.18954896,  15.61220895,  14.74072732,  13.66358067,  15.16477383]), 'score': 14.674167946581354+/-0.3086219318637151, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 2.0, 'vrank': 3.0, 'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1}]}, 'view': ScoreView} | {'data': {'scores': array([ 16.28519173,  15.62672654,  17.08541096,  16.19594351,  17.32083458]), 'score': 16.502821464221086+/-0.2769574031979066, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 3.0, 'vrank': 3.0, 'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}]}, 'view': ScoreView}   | {'data': {'scores': array([ 16.96823893,  17.04365577,  17.2625761 ,  17.93786606,  17.59904113]), 'score': 17.362275596440977+/-0.1617511387087488, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 4.0, 'vrank': 3.0, 'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}]}, 'view': ScoreView} | {'data': {'scores': array([  8.9528127 ,   9.64109112,   8.51189586,  10.81675165,   9.97607579]), 'score': 9.579725425523318+/-0.35913077135754096, 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}, 'hrank': 1.0, 'vrank': 3.0, 'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}]}, 'view': ScoreView}      | {'data': {'vrank': 3.0}}          |


==> data/results_shape_comparison_full_grouped.txt <==

|   # | Info                       | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:---------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | norm(p=LR, s=C(std(y)))    | (1) 3.277+/-0.007                 | (1) 5.518+/-0.014                   | (1) 8.772+/-0.013                | (2) 3.2763+/-0.0031               |
|   1 | laplace(p=LR, s=C(std(y))) | (2) 3.278+/-0.010                 | (2) 5.608+/-0.013                   | (2) 8.867+/-0.016                | (1) 3.223+/-0.005                 |
|   2 | uniform(p=LR, s=C(std(y))) | (3) 15.9+/-0.6                    | (3) 16.14+/-0.27                    | (3) 17.90+/-0.25                 | (3) 12.8+/-0.6                    |

\begin{tabular}{rlllll}
\hline
   \# & Info                       & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & norm(p=LR, s=C(std(y)))    & (1) 3.277+/-0.007                 & (1) 5.518+/-0.014                   & (1) 8.772+/-0.013                & (2) 3.2763+/-0.0031               \\
   1 & laplace(p=LR, s=C(std(y))) & (2) 3.278+/-0.010                 & (2) 5.608+/-0.013                   & (2) 8.867+/-0.016                & (1) 3.223+/-0.005                 \\
   2 & uniform(p=LR, s=C(std(y))) & (3) 15.9+/-0.6                    & (3) 16.14+/-0.27                    & (3) 17.90+/-0.25                 & (3) 12.8+/-0.6                    \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                 | Info                                                                                                                                                                                                                                      | CV(Boston, linearized_log_loss)                                                                                                                                                                                                            | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                          | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                            | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'view': ItemView, 'data': {'index': 0}} | {'view': InfoView, 'data': {'repr': 'norm(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=C(std(y)))', 'description': 'norm(p=LR, s=C(std(y)))', 'group': 'residual_baseline_shapes_LR'}}       | {'view': ScoreView, 'data': {'best_params': None, 'score': 3.27725902570148+/-0.006669404730911054, 'hrank': 2.0, 'vrank': 1.0, 'scores': array([ 3.25464758,  3.28605505,  3.2989866 ,  3.27014162,  3.27646427]), 'tuning': None}}      | {'view': ScoreView, 'data': {'best_params': None, 'score': 5.517995102944422+/-0.014458257547607793, 'hrank': 3.0, 'vrank': 1.0, 'scores': array([ 5.52048774,  5.45869096,  5.54710036,  5.51648754,  5.54720892]), 'tuning': None}}      | {'view': ScoreView, 'data': {'best_params': None, 'score': 8.771657680605147+/-0.012979887163421099, 'hrank': 4.0, 'vrank': 1.0, 'scores': array([ 8.76116798,  8.7464657 ,  8.82753407,  8.76996221,  8.75315845]), 'tuning': None}}      | {'view': ScoreView, 'data': {'best_params': None, 'score': 3.276256583689375+/-0.003134862521708614, 'hrank': 1.0, 'vrank': 2.0, 'scores': array([ 3.28268322,  3.28308264,  3.27951359,  3.27033563,  3.26566783]), 'tuning': None}}     | {'data': {'vrank': 1.25}}         |
| {'view': ItemView, 'data': {'index': 1}} | {'view': InfoView, 'data': {'repr': 'laplace(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=C(std(y)))', 'description': 'laplace(p=LR, s=C(std(y)))', 'group': 'residual_baseline_shapes_LR'}} | {'view': ScoreView, 'data': {'best_params': None, 'score': 3.278013085193306+/-0.010026239438718595, 'hrank': 2.0, 'vrank': 2.0, 'scores': array([ 3.28918539,  3.30576954,  3.28127123,  3.23798009,  3.27585917]), 'tuning': None}}     | {'view': ScoreView, 'data': {'best_params': None, 'score': 5.608444535862473+/-0.013439211020392887, 'hrank': 3.0, 'vrank': 2.0, 'scores': array([ 5.62863095,  5.58001559,  5.65578225,  5.60103238,  5.57676151]), 'tuning': None}}      | {'view': ScoreView, 'data': {'best_params': None, 'score': 8.867112329486414+/-0.015960066956927466, 'hrank': 4.0, 'vrank': 2.0, 'scores': array([ 8.83953562,  8.86233104,  8.83762222,  8.86060313,  8.93546964]), 'tuning': None}}      | {'view': ScoreView, 'data': {'best_params': None, 'score': 3.2233663793348213+/-0.005320726702151455, 'hrank': 1.0, 'vrank': 1.0, 'scores': array([ 3.24348921,  3.2149841 ,  3.21676151,  3.21142435,  3.23017273]), 'tuning': None}}    | {'data': {'vrank': 1.75}}         |
| {'view': ItemView, 'data': {'index': 2}} | {'view': InfoView, 'data': {'repr': 'uniform(p=LinearRegression(copy_X=True, fit_intercept=True, n_jobs=1, normalize=False), s=C(std(y)))', 'description': 'uniform(p=LR, s=C(std(y)))', 'group': 'residual_baseline_shapes_LR'}} | {'view': ScoreView, 'data': {'best_params': None, 'score': 15.882768259959619+/-0.5809035700371507, 'hrank': 2.0, 'vrank': 3.0, 'scores': array([ 14.40713068,  16.45953558,  17.54968468,  16.69300213,  14.30448823]), 'tuning': None}} | {'view': ScoreView, 'data': {'best_params': None, 'score': 16.141938682887503+/-0.26765519341051597, 'hrank': 3.0, 'vrank': 3.0, 'scores': array([ 16.07276592,  17.16542815,  15.30194219,  16.19997046,  15.96958669]), 'tuning': None}} | {'view': ScoreView, 'data': {'best_params': None, 'score': 17.902656482854983+/-0.25270997408475354, 'hrank': 4.0, 'vrank': 3.0, 'scores': array([ 17.64037113,  18.16003653,  18.83793118,  17.71494956,  17.15999402]), 'tuning': None}} | {'view': ScoreView, 'data': {'best_params': None, 'score': 12.772422360345782+/-0.6406581089402575, 'hrank': 1.0, 'vrank': 3.0, 'scores': array([ 14.44029644,  13.31375857,  10.48994224,  11.81562341,  13.80249115]), 'tuning': None}} | {'data': {'vrank': 3.0}}          |

|   # | Info                       | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:---------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | laplace(p=RF, s=C(std(y))) | (1) 3.156+/-0.007*                | (2) 5.664+/-0.009*                  | (2) 8.816+/-0.014*               | (1) 3.040+/-0.004*                |
|   1 | norm(p=RF, s=C(std(y)))    | (2) 3.202+/-0.010*                | (1) 5.556+/-0.015*                  | (1) 8.720+/-0.008*               | (2) 3.231+/-0.005*                |
|   2 | uniform(p=RF, s=C(std(y))) | (3) 13.94+/-0.33*                 | (3) 17.03+/-0.14*                   | (3) 17.65+/-0.22*                | (3) 12.7+/-0.4*                   |

\begin{tabular}{rlllll}
\hline
   \# & Info                       & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & laplace(p=RF, s=C(std(y))) & (1) 3.156+/-0.007*                & (2) 5.664+/-0.009*                  & (2) 8.816+/-0.014*               & (1) 3.040+/-0.004*                \\
   1 & norm(p=RF, s=C(std(y)))    & (2) 3.202+/-0.010*                & (1) 5.556+/-0.015*                  & (1) 8.720+/-0.008*               & (2) 3.231+/-0.005*                \\
   2 & uniform(p=RF, s=C(std(y))) & (3) 13.94+/-0.33*                 & (3) 17.03+/-0.14*                   & (3) 17.65+/-0.22*                & (3) 12.7+/-0.4*                   \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'view': ItemView, 'data': {'index': 0}} | {'view': InfoView, 'data': {'repr': "laplace(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=C(std(y)))", 'description': 'laplace(p=RF, s=C(std(y)))', 'group': 'residual_baseline_shapes_RF'}} | {'view': ScoreView, 'data': {'best_params': [{'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': None, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 20}, {'point__max_depth': None, 'point__n_estimators': 20}, {'point__max_depth': None, 'point__n_estimators': 30}], 'score': 3.156251491199167+/-0.007377892244884439, 'hrank': 2.0, 'vrank': 1.0, 'scores': array([ 3.16418422,  3.13134857,  3.17426525,  3.14244986,  3.16900955]), 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}} | {'view': ScoreView, 'data': {'best_params': [{'point__max_depth': 20, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': None, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 20}, {'point__max_depth': 20, 'point__n_estimators': 20}], 'score': 5.6637054323793405+/-0.008859231200777423, 'hrank': 3.0, 'vrank': 2.0, 'scores': array([ 5.62652221,  5.66987937,  5.68443454,  5.66341859,  5.67427245]), 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}}      | {'view': ScoreView, 'data': {'best_params': [{'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 30}, {'point__max_depth': None, 'point__n_estimators': 30}], 'score': 8.815510394717558+/-0.014249526491115447, 'hrank': 4.0, 'vrank': 2.0, 'scores': array([ 8.8114241 ,  8.76240826,  8.80965417,  8.83659048,  8.85747496]), 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}}     | {'view': ScoreView, 'data': {'best_params': [{'point__max_depth': 20, 'point__n_estimators': 20}, {'point__max_depth': 10, 'point__n_estimators': 20}, {'point__max_depth': 10, 'point__n_estimators': 20}, {'point__max_depth': 20, 'point__n_estimators': 20}, {'point__max_depth': 10, 'point__n_estimators': 20}], 'score': 3.040000153229724+/-0.003679389940427746, 'hrank': 1.0, 'vrank': 1.0, 'scores': array([ 3.02649452,  3.0471138 ,  3.04382856,  3.04789629,  3.0346676 ]), 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}}          | {'data': {'vrank': 1.5}}          |
| {'view': ItemView, 'data': {'index': 1}} | {'view': InfoView, 'data': {'repr': "norm(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=C(std(y)))", 'description': 'norm(p=RF, s=C(std(y)))', 'group': 'residual_baseline_shapes_RF'}}       | {'view': ScoreView, 'data': {'best_params': [{'point__max_depth': 20, 'point__n_estimators': 30}, {'point__max_depth': None, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 20}, {'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 30}], 'score': 3.201610972487187+/-0.009548078926244688, 'hrank': 1.0, 'vrank': 2.0, 'scores': array([ 3.20418648,  3.17922261,  3.20555131,  3.18100097,  3.2380935 ]), 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}}     | {'view': ScoreView, 'data': {'best_params': [{'point__max_depth': None, 'point__n_estimators': 20}, {'point__max_depth': None, 'point__n_estimators': 20}, {'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': None, 'point__n_estimators': 20}], 'score': 5.555961354178913+/-0.014625479443486978, 'hrank': 3.0, 'vrank': 1.0, 'scores': array([ 5.61260615,  5.55613753,  5.54757319,  5.51058222,  5.55290767]), 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}}   | {'view': ScoreView, 'data': {'best_params': [{'point__max_depth': None, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 20}, {'point__max_depth': 10, 'point__n_estimators': 30}], 'score': 8.720029054328645+/-0.0079925181945818, 'hrank': 4.0, 'vrank': 1.0, 'scores': array([ 8.69729601,  8.71665393,  8.74752011,  8.73182983,  8.70684538]), 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}}       | {'view': ScoreView, 'data': {'best_params': [{'point__max_depth': None, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 5}, {'point__max_depth': None, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 20}], 'score': 3.2307758880231994+/-0.004736512260053158, 'hrank': 2.0, 'vrank': 2.0, 'scores': array([ 3.23797477,  3.24104145,  3.21388258,  3.22280557,  3.23817508]), 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}}      | {'data': {'vrank': 1.5}}          |
| {'view': ItemView, 'data': {'index': 2}} | {'view': InfoView, 'data': {'repr': "uniform(p=RandomForestRegressor(bootstrap=True, criterion='mse', max_depth=None,\n           max_features='auto', max_leaf_nodes=None,\n           min_impurity_split=1e-07, min_samples_leaf=1,\n           min_samples_split=2, min_weight_fraction_leaf=0.0,\n           n_estimators=10, n_jobs=1, oob_score=False, random_state=None,\n           verbose=0, warm_start=False), s=C(std(y)))", 'description': 'uniform(p=RF, s=C(std(y)))', 'group': 'residual_baseline_shapes_RF'}} | {'view': ScoreView, 'data': {'best_params': [{'point__max_depth': 20, 'point__n_estimators': 5}, {'point__max_depth': 10, 'point__n_estimators': 5}, {'point__max_depth': 10, 'point__n_estimators': 5}, {'point__max_depth': None, 'point__n_estimators': 30}, {'point__max_depth': 10, 'point__n_estimators': 5}], 'score': 13.941586582610606+/-0.3343135310648632, 'hrank': 2.0, 'vrank': 3.0, 'scores': array([ 13.33285159,  13.22753052,  14.96887133,  14.72759053,  13.45108895]), 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}}     | {'view': ScoreView, 'data': {'best_params': [{'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 5}, {'point__max_depth': None, 'point__n_estimators': 20}, {'point__max_depth': None, 'point__n_estimators': 30}, {'point__max_depth': None, 'point__n_estimators': 30}], 'score': 17.03455009645861+/-0.1351947294039378, 'hrank': 3.0, 'vrank': 3.0, 'scores': array([ 16.94605303,  17.16352127,  17.54120046,  16.87524172,  16.646734  ]), 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}} | {'view': ScoreView, 'data': {'best_params': [{'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': 20, 'point__n_estimators': 20}, {'point__max_depth': 10, 'point__n_estimators': 20}, {'point__max_depth': None, 'point__n_estimators': 5}, {'point__max_depth': 10, 'point__n_estimators': 30}], 'score': 17.653647465858693+/-0.21923691717934948, 'hrank': 4.0, 'vrank': 3.0, 'scores': array([ 18.19816628,  16.80899822,  17.49154553,  17.71361877,  18.05590853]), 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}} | {'view': ScoreView, 'data': {'best_params': [{'point__max_depth': 10, 'point__n_estimators': 30}, {'point__max_depth': None, 'point__n_estimators': 20}, {'point__max_depth': None, 'point__n_estimators': 5}, {'point__max_depth': 10, 'point__n_estimators': 20}, {'point__max_depth': None, 'point__n_estimators': 20}], 'score': 12.659179380341799+/-0.3921368178738101, 'hrank': 1.0, 'vrank': 3.0, 'scores': array([ 11.34402236,  14.01728864,  12.74059407,  12.23934984,  12.95464198]), 'tuning': {'point__max_depth': [10, 20, None], 'point__n_estimators': [5, 20, 30]}}} | {'data': {'vrank': 3.0}}          |

|   # | Info                                  | CV(Boston, linearized_log_loss)   | CV(Diabetes, linearized_log_loss)   | CV(Bikes, linearized_log_loss)   | CV(Energy, linearized_log_loss)   |
|----:|:--------------------------------------|:----------------------------------|:------------------------------------|:---------------------------------|:----------------------------------|
|   0 | laplace(p={Scaling, GP}, s=C(std(y))) | (1) 3.217+/-0.019*                | (2) 5.611+/-0.017*                  | (2) 8.799+/-0.011*               | (1) 3.0382+/-0.0021*              |
|   1 | norm(p={Scaling, GP}, s=C(std(y)))    | (2) 3.247+/-0.011*                | (1) 5.515+/-0.011*                  | (1) 8.687+/-0.004*               | (2) 3.2309+/-0.0035*              |
|   2 | uniform(p={Scaling, GP}, s=C(std(y))) | (3) 14.5+/-0.7*                   | (3) 16.7+/-0.4*                     | (3) 17.07+/-0.14*                | (3) 9.5+/-0.5*                    |

\begin{tabular}{rlllll}
\hline
   \# & Info                                  & CV(Boston, linearized\_log\_loss)   & CV(Diabetes, linearized\_log\_loss)   & CV(Bikes, linearized\_log\_loss)   & CV(Energy, linearized\_log\_loss)   \\
\hline
   0 & laplace(p=\{Scaling, GP\}, s=C(std(y))) & (1) 3.217+/-0.019*                & (2) 5.611+/-0.017*                  & (2) 8.799+/-0.011*               & (1) 3.0382+/-0.0021*              \\
   1 & norm(p=\{Scaling, GP\}, s=C(std(y)))    & (2) 3.247+/-0.011*                & (1) 5.515+/-0.011*                  & (1) 8.687+/-0.004*               & (2) 3.2309+/-0.0035*              \\
   2 & uniform(p=\{Scaling, GP\}, s=C(std(y))) & (3) 14.5+/-0.7*                   & (3) 16.7+/-0.4*                     & (3) 17.07+/-0.14*                & (3) 9.5+/-0.5*                    \\
\hline
\end{tabular}

|                                          | #                                                                                                                                                                                                                                                                                                                                                                                                                                                          | Info                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                   | CV(Boston, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           | CV(Diabetes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          | CV(Bikes, linearized_log_loss)                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            | CV(Energy, linearized_log_loss)   |
|:-----------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:-----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------|:----------------------------------|
| {'view': ItemView, 'data': {'index': 0}} | {'view': InfoView, 'data': {'repr': "laplace(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=C(std(y)))", 'description': 'laplace(p={Scaling, GP}, s=C(std(y)))', 'group': 'residual_baseline_shapes_GP'}} | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1}], 'score': 3.217160438074541+/-0.018794112133424225, 'hrank': 2.0, 'vrank': 1.0, 'scores': array([ 3.1679916 ,  3.18122711,  3.26139624,  3.20346261,  3.27172463]), 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}}}          | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}], 'score': 5.611334108083699+/-0.017005226073855552, 'hrank': 3.0, 'vrank': 2.0, 'scores': array([ 5.62726767,  5.56984316,  5.67613276,  5.57977065,  5.6036563 ]), 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}}}  | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}], 'score': 8.798513260918225+/-0.01104336307939512, 'hrank': 4.0, 'vrank': 2.0, 'scores': array([ 8.79098811,  8.81590898,  8.77906157,  8.83695936,  8.76964828]), 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}}}   | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_mean': False, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}], 'score': 3.0382129355792653+/-0.0021152260904193387, 'hrank': 1.0, 'vrank': 1.0, 'scores': array([ 3.03945273,  3.0320622 ,  3.0446959 ,  3.04124932,  3.03360453]), 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}}} | {'data': {'vrank': 1.5}}          |
| {'view': ItemView, 'data': {'index': 1}} | {'view': InfoView, 'data': {'repr': "norm(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=C(std(y)))", 'description': 'norm(p={Scaling, GP}, s=C(std(y)))', 'group': 'residual_baseline_shapes_GP'}}       | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}], 'score': 3.2470733225959507+/-0.01129821856498084, 'hrank': 2.0, 'vrank': 2.0, 'scores': array([ 3.24833758,  3.28679136,  3.2436245 ,  3.24947079,  3.20714238]), 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}}}      | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}], 'score': 5.515180981348049+/-0.010797578415209648, 'hrank': 3.0, 'vrank': 1.0, 'scores': array([ 5.50174612,  5.53989083,  5.54200149,  5.4777125 ,  5.51455397]), 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}}} | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': False, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}], 'score': 8.687130599196161+/-0.00393066129111562, 'hrank': 4.0, 'vrank': 1.0, 'scores': array([ 8.67310243,  8.68149041,  8.69039836,  8.6928326 ,  8.6978292 ]), 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}}}    | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}], 'score': 3.2308895898070906+/-0.003533740744069033, 'hrank': 1.0, 'vrank': 2.0, 'scores': array([ 3.24456631,  3.22130307,  3.22818855,  3.23372831,  3.22666169]), 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}}}    | {'data': {'vrank': 1.5}}          |
| {'view': ItemView, 'data': {'index': 2}} | {'view': InfoView, 'data': {'repr': "uniform(p=Pipeline(steps=[('Scaling', StandardScaler(copy=True, with_mean=True, with_std=True)), ('GP', GaussianProcessRegressor(alpha=1e-10, copy_X_train=True, kernel=None,\n             n_restarts_optimizer=0, normalize_y=True,\n             optimizer='fmin_l_bfgs_b', random_state=None))]), s=C(std(y)))", 'description': 'uniform(p={Scaling, GP}, s=C(std(y)))', 'group': 'residual_baseline_shapes_GP'}} | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 1e-09}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': True, 'point__GP__alpha': 0.1}], 'score': 14.545889822509173+/-0.7369745354272219, 'hrank': 2.0, 'vrank': 3.0, 'scores': array([ 13.34184477,  16.89476347,  13.8752632 ,  12.56965386,  16.04792381]), 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}}} | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}], 'score': 16.67787973666379+/-0.3689918503802361, 'hrank': 3.0, 'vrank': 3.0, 'scores': array([ 17.39379175,  16.06307434,  17.76636347,  15.52585951,  16.64030962]), 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}}}  | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.01}], 'score': 17.06950391732817+/-0.14187404489674904, 'hrank': 4.0, 'vrank': 3.0, 'scores': array([ 16.7436919 ,  16.93537758,  17.59493692,  16.81221467,  17.26129852]), 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}}} | {'view': ScoreView, 'data': {'best_params': [{'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}, {'point__Scaling__with_mean': True, 'point__Scaling__with_std': False, 'point__GP__alpha': 0.1}], 'score': 9.519657059549726+/-0.48649235578500344, 'hrank': 1.0, 'vrank': 3.0, 'scores': array([  8.65823751,  10.76337834,  10.20881602,  10.11949484,   7.84835859]), 'tuning': {'point__Scaling__with_mean': [True, False], 'point__Scaling__with_std': [True, False], 'point__GP__alpha': [1e-09, 0.1, 0.01]}}}     | {'data': {'vrank': 3.0}}          |

